EMF-Aware Waveform for Dual-functional Radar Communication Systems

Emerging dual-functional radar communication(RadCom) systems promise to revolutionize wireless systems by enabling radar sensing and communication on a shared platform, thereby enhancing spectral efficiency. However, the high transmit power required for efficient radar operation poses risks by potentially exceeding the electromagnetic field (EMF) exposure limits enforced by the regulations. To address this challenge, we propose an EMF-aware signalling design that enhances RadCom system performance while complying with EMF constraints. Our approach considers exposure levels not only experienced by network users but also in sensitive areas such as schools and hospitals, where the exposure must be further reduced. First, we model the exposure metric for the users and the sectors that encounter sensitive areas. Then, we design the waveform by exploiting the trade-off between radar and communication while satisfying the exposure constraints. We reformulate the problem as a convex optimization program and solve it in closed form using Karush Kuhn Tucker (KKT) conditions. The numerical results demonstrate the feasibility of developing a robust RadCom system with low electromagnetic (EM) radiations.

==> Fig/Beam/Desired.dat <==
  -9.0000000e+01  -4.8130018e+01
  -8.9330855e+01  -4.8130024e+01
  -8.8661710e+01  -4.8130126e+01
  -8.7992565e+01  -4.8130564e+01
  -8.7323420e+01  -4.8131742e+01
  -8.6654275e+01  -4.8134219e+01
  -8.5985130e+01  -4.8138702e+01
  -8.5315985e+01  -4.8146022e+01
  -8.4646840e+01  -4.8157103e+01
  -8.3977695e+01  -4.8172900e+01
  -8.3308550e+01  -4.8194309e+01
  -8.2639405e+01  -4.8222033e+01
  -8.1970260e+01  -4.8256384e+01
  -8.1301115e+01  -4.8297014e+01
  -8.0631970e+01  -4.8342545e+01
  -7.9962825e+01  -4.8390091e+01
  -7.9293680e+01  -4.8434653e+01
  -7.8624535e+01  -4.8468453e+01
  -7.7955390e+01  -4.8480292e+01
  -7.7286245e+01  -4.8455195e+01
  -7.6617100e+01  -4.8374738e+01
  -7.5947955e+01  -4.8218517e+01
  -7.5278810e+01  -4.7967059e+01
  -7.4609665e+01  -4.7605800e+01
  -7.3940520e+01  -4.7128910e+01
  -7.3271375e+01  -4.6541279e+01
  -7.2602230e+01  -4.5857658e+01
  -7.1933086e+01  -4.5099397e+01
  -7.1263941e+01  -4.4290337e+01
  -7.0594796e+01  -4.3453364e+01
  -6.9925651e+01  -4.2608349e+01
  -6.9256506e+01  -4.1771407e+01
  -6.8587361e+01  -4.0955013e+01
  -6.7918216e+01  -4.0168558e+01
  -6.7249071e+01  -3.9419021e+01
  -6.6579926e+01  -3.8711593e+01
  -6.5910781e+01  -3.8050207e+01
  -6.5241636e+01  -3.7437949e+01
  -6.4572491e+01  -3.6877375e+01
  -6.3903346e+01  -3.6370748e+01
  -6.3234201e+01  -3.5920214e+01
  -6.2565056e+01  -3.5527950e+01
  -6.1895911e+01  -3.5196277e+01
  -6.1226766e+01  -3.4927761e+01
  -6.0557621e+01  -3.4725318e+01
  -5.9888476e+01  -3.4592316e+01
  -5.9219331e+01  -3.4532699e+01
  -5.8550186e+01  -3.4551138e+01
  -5.7881041e+01  -3.4653222e+01
  -5.7211896e+01  -3.4845717e+01
  -5.6542751e+01  -3.5136921e+01
  -5.5873606e+01  -3.5537171e+01
  -5.5204461e+01  -3.6059588e+01
  -5.4535316e+01  -3.6721204e+01
  -5.3866171e+01  -3.7544752e+01
  -5.3197026e+01  -3.8561647e+01
  -5.2527881e+01  -3.9817223e+01
  -5.1858736e+01  -4.1380707e+01
  -5.1189591e+01  -4.3366040e+01
  -5.0520446e+01  -4.5981326e+01
  -4.9851301e+01  -4.9667654e+01
  -4.9182156e+01  -5.5535893e+01
  -4.8513011e+01  -6.1434145e+01
  -4.7843866e+01  -5.4461679e+01
  -4.7174721e+01  -4.9991861e+01
  -4.6505576e+01  -4.7338833e+01
  -4.5836431e+01  -4.5644209e+01
  -4.5167286e+01  -4.4564410e+01
  -4.4498141e+01  -4.3939798e+01
  -4.3828996e+01  -4.3691003e+01
  -4.3159851e+01  -4.3781496e+01
  -4.2490706e+01  -4.4203136e+01
  -4.1821561e+01  -4.4972131e+01
  -4.1152416e+01  -4.6132073e+01
  -4.0483271e+01  -4.7764870e+01
  -3.9814126e+01  -5.0012364e+01
  -3.9144981e+01  -5.3092981e+01
  -3.8475836e+01  -5.7011415e+01
  -3.7806691e+01  -5.8974330e+01
  -3.7137546e+01  -5.6228352e+01
  -3.6468401e+01  -5.3288930e+01
  -3.5799257e+01  -5.1318984e+01
  -3.5130112e+01  -5.0144802e+01
  -3.4460967e+01  -4.9603607e+01
  -3.3791822e+01  -4.9618491e+01
  -3.3122677e+01  -5.0182258e+01
  -3.2453532e+01  -5.1359608e+01
  -3.1784387e+01  -5.3327288e+01
  -3.1115242e+01  -5.6515377e+01
  -3.0446097e+01  -6.2140216e+01
  -2.9776952e+01  -6.9059459e+01
  -2.9107807e+01  -6.0884016e+01
  -2.8438662e+01  -5.6129317e+01
  -2.7769517e+01  -5.3446999e+01
  -2.7100372e+01  -5.1870799e+01
  -2.6431227e+01  -5.1047068e+01
  -2.5762082e+01  -5.0830662e+01
  -2.5092937e+01  -5.1175358e+01
  -2.4423792e+01  -5.2104959e+01
  -2.3754647e+01  -5.3722943e+01
  -2.3085502e+01  -5.6269274e+01
  -2.2416357e+01  -6.0278090e+01
  -2.1747212e+01  -6.6317261e+01
  -2.1078067e+01  -6.5538314e+01
  -2.0408922e+01  -6.0482017e+01
  -1.9739777e+01  -5.7518459e+01
  -1.9070632e+01  -5.5858845e+01
  -1.8401487e+01  -5.4974192e+01
  -1.7732342e+01  -5.4492664e+01
  -1.7063197e+01  -5.4024590e+01
  -1.6394052e+01  -5.3204085e+01
  -1.5724907e+01  -5.1933790e+01
  -1.5055762e+01  -5.0440079e+01
  -1.4386617e+01  -4.9013426e+01
  -1.3717472e+01  -4.7840418e+01
  -1.3048327e+01  -4.7016043e+01
  -1.2379182e+01  -4.6597827e+01
  -1.1710037e+01  -4.6647618e+01
  -1.1040892e+01  -4.7269080e+01
  -1.0371747e+01  -4.8671152e+01
  -9.7026022e+00  -5.1348652e+01
  -9.0334572e+00  -5.6864251e+01
  -8.3643123e+00  -6.3678216e+01
  -7.6951673e+00  -5.2733251e+01
  -7.0260223e+00  -4.7125836e+01
  -6.3568773e+00  -4.3521810e+01
  -5.6877323e+00  -4.0905162e+01
  -5.0185874e+00  -3.8899463e+01
  -4.3494424e+00  -3.7324653e+01
  -3.6802974e+00  -3.6080754e+01
  -3.0111524e+00  -3.5106859e+01
  -2.3420074e+00  -3.4363725e+01
  -1.6728625e+00  -3.3825434e+01
  -1.0037175e+00  -3.3475054e+01
  -3.3457249e-01  -3.3302300e+01
   3.3457249e-01  -3.3302300e+01
   1.0037175e+00  -3.3475054e+01
   1.6728625e+00  -3.3825434e+01
   2.3420074e+00  -3.4363725e+01
   3.0111524e+00  -3.5106859e+01
   3.6802974e+00  -3.6080754e+01
   4.3494424e+00  -3.7324653e+01
   5.0185874e+00  -3.8899463e+01
   5.6877323e+00  -4.0905162e+01
   6.3568773e+00  -4.3521810e+01
   7.0260223e+00  -4.7125836e+01
   7.6951673e+00  -5.2733251e+01
   8.3643123e+00  -6.3678216e+01
   9.0334572e+00  -5.6864251e+01
   9.7026022e+00  -5.1348652e+01
   1.0371747e+01  -4.8671152e+01
   1.1040892e+01  -4.7269080e+01
   1.1710037e+01  -4.6647618e+01
   1.2379182e+01  -4.6597827e+01
   1.3048327e+01  -4.7016043e+01
   1.3717472e+01  -4.7840418e+01
   1.4386617e+01  -4.9013426e+01
   1.5055762e+01  -5.0440079e+01
   1.5724907e+01  -5.1933790e+01
   1.6394052e+01  -5.3204085e+01
   1.7063197e+01  -5.4024590e+01
   1.7732342e+01  -5.4492664e+01
   1.8401487e+01  -5.4974192e+01
   1.9070632e+01  -5.5858845e+01
   1.9739777e+01  -5.7518459e+01
   2.0408922e+01  -6.0482017e+01
   2.1078067e+01  -6.5538314e+01
   2.1747212e+01  -6.6317261e+01
   2.2416357e+01  -6.0278090e+01
   2.3085502e+01  -5.6269274e+01
   2.3754647e+01  -5.3722943e+01
   2.4423792e+01  -5.2104959e+01
   2.5092937e+01  -5.1175358e+01
   2.5762082e+01  -5.0830662e+01
   2.6431227e+01  -5.1047068e+01
   2.7100372e+01  -5.1870799e+01
   2.7769517e+01  -5.3446999e+01
   2.8438662e+01  -5.6129317e+01
   2.9107807e+01  -6.0884016e+01
   2.9776952e+01  -6.9059459e+01
   3.0446097e+01  -6.2140216e+01
   3.1115242e+01  -5.6515377e+01
   3.1784387e+01  -5.3327288e+01
   3.2453532e+01  -5.1359608e+01
   3.3122677e+01  -5.0182258e+01
   3.3791822e+01  -4.9618491e+01
   3.4460967e+01  -4.9603607e+01
   3.5130112e+01  -5.0144802e+01
   3.5799257e+01  -5.1318984e+01
   3.6468401e+01  -5.3288930e+01
   3.7137546e+01  -5.6228352e+01
   3.7806691e+01  -5.8974330e+01
   3.8475836e+01  -5.7011415e+01
   3.9144981e+01  -5.3092981e+01
   3.9814126e+01  -5.0012364e+01
   4.0483271e+01  -4.7764870e+01
   4.1152416e+01  -4.6132073e+01
   4.1821561e+01  -4.4972131e+01
   4.2490706e+01  -4.4203136e+01
   4.3159851e+01  -4.3781496e+01
   4.3828996e+01  -4.3691003e+01
   4.4498141e+01  -4.3939798e+01
   4.5167286e+01  -4.4564410e+01
   4.5836431e+01  -4.5644209e+01
   4.6505576e+01  -4.7338833e+01
   4.7174721e+01  -4.9991861e+01
   4.7843866e+01  -5.4461679e+01
   4.8513011e+01  -6.1434145e+01
   4.9182156e+01  -5.5535893e+01
   4.9851301e+01  -4.9667654e+01
   5.0520446e+01  -4.5981326e+01
   5.1189591e+01  -4.3366040e+01
   5.1858736e+01  -4.1380707e+01
   5.2527881e+01  -3.9817223e+01
   5.3197026e+01  -3.8561647e+01
   5.3866171e+01  -3.7544752e+01
   5.4535316e+01  -3.6721204e+01
   5.5204461e+01  -3.6059588e+01
   5.5873606e+01  -3.5537171e+01
   5.6542751e+01  -3.5136921e+01
   5.7211896e+01  -3.4845717e+01
   5.7881041e+01  -3.4653222e+01
   5.8550186e+01  -3.4551138e+01
   5.9219331e+01  -3.4532699e+01
   5.9888476e+01  -3.4592316e+01
   6.0557621e+01  -3.4725318e+01
   6.1226766e+01  -3.4927761e+01
   6.1895911e+01  -3.5196277e+01
   6.2565056e+01  -3.5527950e+01
   6.3234201e+01  -3.5920214e+01
   6.3903346e+01  -3.6370748e+01
   6.4572491e+01  -3.6877375e+01
   6.5241636e+01  -3.7437949e+01
   6.5910781e+01  -3.8050207e+01
   6.6579926e+01  -3.8711593e+01
   6.7249071e+01  -3.9419021e+01
   6.7918216e+01  -4.0168558e+01
   6.8587361e+01  -4.0955013e+01
   6.9256506e+01  -4.1771407e+01
   6.9925651e+01  -4.2608349e+01
   7.0594796e+01  -4.3453364e+01
   7.1263941e+01  -4.4290337e+01
   7.1933086e+01  -4.5099397e+01
   7.2602230e+01  -4.5857658e+01
   7.3271375e+01  -4.6541279e+01
   7.3940520e+01  -4.7128910e+01
   7.4609665e+01  -4.7605800e+01
   7.5278810e+01  -4.7967059e+01
   7.5947955e+01  -4.8218517e+01
   7.6617100e+01  -4.8374738e+01
   7.7286245e+01  -4.8455195e+01
   7.7955390e+01  -4.8480292e+01
   7.8624535e+01  -4.8468453e+01
   7.9293680e+01  -4.8434653e+01
   7.9962825e+01  -4.8390091e+01
   8.0631970e+01  -4.8342545e+01
   8.1301115e+01  -4.8297014e+01
   8.1970260e+01  -4.8256384e+01
   8.2639405e+01  -4.8222033e+01
   8.3308550e+01  -4.8194309e+01
   8.3977695e+01  -4.8172900e+01
   8.4646840e+01  -4.8157103e+01
   8.5315985e+01  -4.8146022e+01
   8.5985130e+01  -4.8138702e+01
   8.6654275e+01  -4.8134219e+01
   8.7323420e+01  -4.8131742e+01
   8.7992565e+01  -4.8130564e+01
   8.8661710e+01  -4.8130126e+01
   8.9330855e+01  -4.8130024e+01
   9.0000000e+01  -4.8130018e+01


==> Fig/Beam/DirDesired.dat <==
  -9.0000000e+01  -6.8790626e+00
  -8.9330855e+01  -6.8790694e+00
  -8.8661710e+01  -6.8791705e+00
  -8.7992565e+01  -6.8796085e+00
  -8.7323420e+01  -6.8807864e+00
  -8.6654275e+01  -6.8832633e+00
  -8.5985130e+01  -6.8877450e+00
  -8.5315985e+01  -6.8950638e+00
  -8.4646840e+01  -6.9061428e+00
  -8.3977695e+01  -6.9219372e+00
  -8.3308550e+01  -6.9433431e+00
  -8.2639405e+01  -6.9710620e+00
  -8.1970260e+01  -7.0054067e+00
  -8.1301115e+01  -7.0460292e+00
  -8.0631970e+01  -7.0915527e+00
  -7.9962825e+01  -7.1390894e+00
  -7.9293680e+01  -7.1836435e+00
  -7.8624535e+01  -7.2174369e+00
  -7.7955390e+01  -7.2292729e+00
  -7.7286245e+01  -7.2041804e+00
  -7.6617100e+01  -7.1237368e+00
  -7.5947955e+01  -6.9675427e+00
  -7.5278810e+01  -6.7161260e+00
  -7.4609665e+01  -6.3549227e+00
  -7.3940520e+01  -5.8780994e+00
  -7.3271375e+01  -5.2905415e+00
  -7.2602230e+01  -4.6069939e+00
  -7.1933086e+01  -3.8488027e+00
  -7.1263941e+01  -3.0398043e+00
  -7.0594796e+01  -2.2028833e+00
  -6.9925651e+01  -1.3579127e+00
  -6.9256506e+01  -5.2100574e-01
  -6.8587361e+01   2.9535992e-01
  -6.7918216e+01   1.0817915e+00
  -6.7249071e+01   1.8313108e+00
  -6.6579926e+01   2.5387249e+00
  -6.5910781e+01   3.2001001e+00
  -6.5241636e+01   3.8123493e+00
  -6.4572491e+01   4.3729162e+00
  -6.3903346e+01   4.8795390e+00
  -6.3234201e+01   5.3300692e+00
  -6.2565056e+01   5.7223304e+00
  -6.1895911e+01   6.0540024e+00
  -6.1226766e+01   6.3225176e+00
  -6.0557621e+01   6.5249609e+00
  -5.9888476e+01   6.6579639e+00
  -5.9219331e+01   6.7175820e+00
  -5.8550186e+01   6.6991449e+00
  -5.7881041e+01   6.5970635e+00
  -5.7211896e+01   6.4045719e+00
  -5.6542751e+01   6.1133718e+00
  -5.5873606e+01   5.7131254e+00
  -5.5204461e+01   5.1907132e+00
  -5.4535316e+01   4.5291026e+00
  -5.3866171e+01   3.7055581e+00
  -5.3197026e+01   2.6886660e+00
  -5.2527881e+01   1.4330873e+00
  -5.1858736e+01  -1.3041021e-01
  -5.1189591e+01  -2.1157888e+00
  -5.0520446e+01  -4.7312165e+00
  -4.9851301e+01  -8.4180707e+00
  -4.9182156e+01  -1.4289463e+01
  -4.8513011e+01  -2.0203024e+01
  -4.7843866e+01  -1.3215926e+01
  -4.7174721e+01  -8.7433650e+00
  -4.6505576e+01  -6.0895574e+00
  -4.5836431e+01  -4.3945920e+00
  -4.5167286e+01  -3.3146003e+00
  -4.4498141e+01  -2.6898574e+00
  -4.3828996e+01  -2.4409586e+00
  -4.3159851e+01  -2.5313547e+00
  -4.2490706e+01  -2.9528916e+00
  -4.1821561e+01  -3.7217606e+00
  -4.1152416e+01  -4.8815270e+00
  -4.0483271e+01  -6.5140486e+00
  -3.9814126e+01  -8.7610481e+00
  -3.9144981e+01  -1.1840627e+01
  -3.8475836e+01  -1.5756816e+01
  -3.7806691e+01  -1.7719478e+01
  -3.7137546e+01  -1.4977199e+01
  -3.6468401e+01  -1.2039098e+01
  -3.5799257e+01  -1.0069552e+01
  -3.5130112e+01  -8.8955482e+00
  -3.4460967e+01  -8.3544857e+00
  -3.3791822e+01  -8.3695211e+00
  -3.3122677e+01  -8.9335029e+00
  -3.2453532e+01  -1.0111206e+01
  -3.1784387e+01  -1.2079557e+01
  -3.1115242e+01  -1.5269278e+01
  -3.0446097e+01  -2.0900707e+01
  -2.9776952e+01  -2.7841582e+01
  -2.9107807e+01  -1.9636172e+01
  -2.8438662e+01  -1.4879342e+01
  -2.7769517e+01  -1.2196801e+01
  -2.7100372e+01  -1.0620644e+01
  -2.6431227e+01  -9.7970243e+00
  -2.5762082e+01  -9.5807714e+00
  -2.5092937e+01  -9.9256724e+00
  -2.4423792e+01  -1.0855572e+01
  -2.3754647e+01  -1.2474041e+01
  -2.3085502e+01  -1.5021303e+01
  -2.2416357e+01  -1.9032410e+01
  -2.1747212e+01  -2.5078101e+01
  -2.1078067e+01  -2.4290095e+01
  -2.0408922e+01  -1.9230207e+01
  -1.9739777e+01  -1.6266578e+01
  -1.9070632e+01  -1.4607234e+01
  -1.8401487e+01  -1.3722987e+01
  -1.7732342e+01  -1.3242057e+01
  -1.7063197e+01  -1.2774774e+01
  -1.6394052e+01  -1.1955020e+01
  -1.5724907e+01  -1.0685124e+01
  -1.5055762e+01  -9.1914445e+00
  -1.4386617e+01  -7.7646406e+00
  -1.3717472e+01  -6.5914378e+00
  -1.3048327e+01  -5.7668808e+00
  -1.2379182e+01  -5.3485036e+00
  -1.1710037e+01  -5.3981435e+00
  -1.1040892e+01  -6.0194349e+00
  -1.0371747e+01  -7.4212285e+00
  -9.7026022e+00  -1.0097951e+01
  -9.0334572e+00  -1.5608618e+01
  -8.3643123e+00  -2.2385958e+01
  -7.6951673e+00  -1.1478574e+01
  -7.0260223e+00  -5.8741909e+00
  -6.3568773e+00  -2.2709276e+00
  -5.6877323e+00   3.4541677e-01
  -5.0185874e+00   2.3509666e+00
  -4.3494424e+00   3.9256928e+00
  -3.6802974e+00   5.1695409e+00
  -3.0111524e+00   6.1434045e+00
  -2.3420074e+00   6.8865176e+00
  -1.6728625e+00   7.4247958e+00
  -1.0037175e+00   7.7751687e+00
  -3.3457249e-01   7.9479189e+00
   3.3457249e-01   7.9479189e+00
   1.0037175e+00   7.7751687e+00
   1.6728625e+00   7.4247958e+00
   2.3420074e+00   6.8865176e+00
   3.0111524e+00   6.1434045e+00
   3.6802974e+00   5.1695409e+00
   4.3494424e+00   3.9256928e+00
   5.0185874e+00   2.3509666e+00
   5.6877323e+00   3.4541677e-01
   6.3568773e+00  -2.2709276e+00
   7.0260223e+00  -5.8741909e+00
   7.6951673e+00  -1.1478574e+01
   8.3643123e+00  -2.2385958e+01
   9.0334572e+00  -1.5608618e+01
   9.7026022e+00  -1.0097951e+01
   1.0371747e+01  -7.4212285e+00
   1.1040892e+01  -6.0194349e+00
   1.1710037e+01  -5.3981435e+00
   1.2379182e+01  -5.3485036e+00
   1.3048327e+01  -5.7668808e+00
   1.3717472e+01  -6.5914378e+00
   1.4386617e+01  -7.7646406e+00
   1.5055762e+01  -9.1914445e+00
   1.5724907e+01  -1.0685124e+01
   1.6394052e+01  -1.1955020e+01
   1.7063197e+01  -1.2774774e+01
   1.7732342e+01  -1.3242057e+01
   1.8401487e+01  -1.3722987e+01
   1.9070632e+01  -1.4607234e+01
   1.9739777e+01  -1.6266578e+01
   2.0408922e+01  -1.9230207e+01
   2.1078067e+01  -2.4290095e+01
   2.1747212e+01  -2.5078101e+01
   2.2416357e+01  -1.9032410e+01
   2.3085502e+01  -1.5021303e+01
   2.3754647e+01  -1.2474041e+01
   2.4423792e+01  -1.0855572e+01
   2.5092937e+01  -9.9256724e+00
   2.5762082e+01  -9.5807714e+00
   2.6431227e+01  -9.7970243e+00
   2.7100372e+01  -1.0620644e+01
   2.7769517e+01  -1.2196801e+01
   2.8438662e+01  -1.4879342e+01
   2.9107807e+01  -1.9636172e+01
   2.9776952e+01  -2.7841582e+01
   3.0446097e+01  -2.0900707e+01
   3.1115242e+01  -1.5269278e+01
   3.1784387e+01  -1.2079557e+01
   3.2453532e+01  -1.0111206e+01
   3.3122677e+01  -8.9335029e+00
   3.3791822e+01  -8.3695211e+00
   3.4460967e+01  -8.3544857e+00
   3.5130112e+01  -8.8955482e+00
   3.5799257e+01  -1.0069552e+01
   3.6468401e+01  -1.2039098e+01
   3.7137546e+01  -1.4977199e+01
   3.7806691e+01  -1.7719478e+01
   3.8475836e+01  -1.5756816e+01
   3.9144981e+01  -1.1840627e+01
   3.9814126e+01  -8.7610481e+00
   4.0483271e+01  -6.5140486e+00
   4.1152416e+01  -4.8815270e+00
   4.1821561e+01  -3.7217606e+00
   4.2490706e+01  -2.9528916e+00
   4.3159851e+01  -2.5313547e+00
   4.3828996e+01  -2.4409586e+00
   4.4498141e+01  -2.6898574e+00
   4.5167286e+01  -3.3146003e+00
   4.5836431e+01  -4.3945920e+00
   4.6505576e+01  -6.0895574e+00
   4.7174721e+01  -8.7433650e+00
   4.7843866e+01  -1.3215926e+01
   4.8513011e+01  -2.0203024e+01
   4.9182156e+01  -1.4289463e+01
   4.9851301e+01  -8.4180707e+00
   5.0520446e+01  -4.7312165e+00
   5.1189591e+01  -2.1157888e+00
   5.1858736e+01  -1.3041021e-01
   5.2527881e+01   1.4330873e+00
   5.3197026e+01   2.6886660e+00
   5.3866171e+01   3.7055581e+00
   5.4535316e+01   4.5291026e+00
   5.5204461e+01   5.1907132e+00
   5.5873606e+01   5.7131254e+00
   5.6542751e+01   6.1133718e+00
   5.7211896e+01   6.4045719e+00
   5.7881041e+01   6.5970635e+00
   5.8550186e+01   6.6991449e+00
   5.9219331e+01   6.7175820e+00
   5.9888476e+01   6.6579639e+00
   6.0557621e+01   6.5249609e+00
   6.1226766e+01   6.3225176e+00
   6.1895911e+01   6.0540024e+00
   6.2565056e+01   5.7223304e+00
   6.3234201e+01   5.3300692e+00
   6.3903346e+01   4.8795390e+00
   6.4572491e+01   4.3729162e+00
   6.5241636e+01   3.8123493e+00
   6.5910781e+01   3.2001001e+00
   6.6579926e+01   2.5387249e+00
   6.7249071e+01   1.8313108e+00
   6.7918216e+01   1.0817915e+00
   6.8587361e+01   2.9535992e-01
   6.9256506e+01  -5.2100574e-01
   6.9925651e+01  -1.3579127e+00
   7.0594796e+01  -2.2028833e+00
   7.1263941e+01  -3.0398043e+00
   7.1933086e+01  -3.8488027e+00
   7.2602230e+01  -4.6069939e+00
   7.3271375e+01  -5.2905415e+00
   7.3940520e+01  -5.8780994e+00
   7.4609665e+01  -6.3549227e+00
   7.5278810e+01  -6.7161260e+00
   7.5947955e+01  -6.9675427e+00
   7.6617100e+01  -7.1237368e+00
   7.7286245e+01  -7.2041804e+00
   7.7955390e+01  -7.2292729e+00
   7.8624535e+01  -7.2174369e+00
   7.9293680e+01  -7.1836435e+00
   7.9962825e+01  -7.1390894e+00
   8.0631970e+01  -7.0915527e+00
   8.1301115e+01  -7.0460292e+00
   8.1970260e+01  -7.0054067e+00
   8.2639405e+01  -6.9710620e+00
   8.3308550e+01  -6.9433431e+00
   8.3977695e+01  -6.9219372e+00
   8.4646840e+01  -6.9061428e+00
   8.5315985e+01  -6.8950638e+00
   8.5985130e+01  -6.8877450e+00
   8.6654275e+01  -6.8832633e+00
   8.7323420e+01  -6.8807864e+00
   8.7992565e+01  -6.8796085e+00
   8.8661710e+01  -6.8791705e+00
   8.9330855e+01  -6.8790694e+00
   9.0000000e+01  -6.8790626e+00


==> Fig/Beam/OptimalBeam.dat <==
  -9.0000000e+01  -6.4361074e+00
  -8.9330855e+01  -6.4373022e+00
  -8.8661710e+01  -6.4409869e+00
  -8.7992565e+01  -6.4474605e+00
  -8.7323420e+01  -6.4572175e+00
  -8.6654275e+01  -6.4709387e+00
  -8.5985130e+01  -6.4894758e+00
  -8.5315985e+01  -6.5138238e+00
  -8.4646840e+01  -6.5450752e+00
  -8.3977695e+01  -6.5843496e+00
  -8.3308550e+01  -6.6326849e+00
  -8.2639405e+01  -6.6908776e+00
  -8.1970260e+01  -6.7592498e+00
  -8.1301115e+01  -6.8373198e+00
  -8.0631970e+01  -6.9233436e+00
  -7.9962825e+01  -7.0137028e+00
  -7.9293680e+01  -7.1021298e+00
  -7.8624535e+01  -7.1788196e+00
  -7.7955390e+01  -7.2296003e+00
  -7.7286245e+01  -7.2355345e+00
  -7.6617100e+01  -7.1735636e+00
  -7.5947955e+01  -7.0188838e+00
  -7.5278810e+01  -6.7493057e+00
  -7.4609665e+01  -6.3507095e+00
  -7.3940520e+01  -5.8214166e+00
  -7.3271375e+01  -5.1731904e+00
  -7.2602230e+01  -4.4282890e+00
  -7.1933086e+01  -3.6142149e+00
  -7.1263941e+01  -2.7586198e+00
  -7.0594796e+01  -1.8859361e+00
  -6.9925651e+01  -1.0159619e+00
  -6.9256506e+01  -1.6383575e-01
  -6.8587361e+01   6.5928673e-01
  -6.7918216e+01   1.4453463e+00
  -6.7249071e+01   2.1885424e+00
  -6.6579926e+01   2.8846423e+00
  -6.5910781e+01   3.5304487e+00
  -6.5241636e+01   4.1234055e+00
  -6.4572491e+01   4.6613086e+00
  -6.3903346e+01   5.1420924e+00
  -6.3234201e+01   5.5636700e+00
  -6.2565056e+01   5.9238053e+00
  -6.1895911e+01   6.2200044e+00
  -6.1226766e+01   6.4494151e+00
  -6.0557621e+01   6.6087228e+00
  -5.9888476e+01   6.6940358e+00
  -5.9219331e+01   6.7007504e+00
  -5.8550186e+01   6.6233838e+00
  -5.7881041e+01   6.4553651e+00
  -5.7211896e+01   6.1887685e+00
  -5.6542751e+01   5.8139746e+00
  -5.5873606e+01   5.3192533e+00
  -5.5204461e+01   4.6902878e+00
  -5.4535316e+01   3.9097558e+00
  -5.3866171e+01   2.9573751e+00
  -5.3197026e+01   1.8116993e+00
  -5.2527881e+01   4.5758185e-01
  -5.1858736e+01  -1.0892906e+00
  -5.1189591e+01  -2.7132582e+00
  -5.0520446e+01  -4.0642558e+00
  -4.9851301e+01  -4.5609572e+00
  -4.9182156e+01  -3.9736002e+00
  -4.8513011e+01  -2.7717869e+00
  -4.7843866e+01  -1.4878127e+00
  -4.7174721e+01  -3.7213722e-01
  -4.6505576e+01   5.0147491e-01
  -4.5836431e+01   1.1232555e+00
  -4.5167286e+01   1.4995760e+00
  -4.4498141e+01   1.6364685e+00
  -4.3828996e+01   1.5339801e+00
  -4.3159851e+01   1.1834907e+00
  -4.2490706e+01   5.6492324e-01
  -4.1821561e+01  -3.5803876e-01
  -4.1152416e+01  -1.6472975e+00
  -4.0483271e+01  -3.4098206e+00
  -3.9814126e+01  -5.8413015e+00
  -3.9144981e+01  -9.3260296e+00
  -3.8475836e+01  -1.4449880e+01
  -3.7806691e+01  -1.7013914e+01
  -3.7137546e+01  -1.2070878e+01
  -3.6468401e+01  -8.2769165e+00
  -3.5799257e+01  -5.8221010e+00
  -3.5130112e+01  -4.1802603e+00
  -3.4460967e+01  -3.0769923e+00
  -3.3791822e+01  -2.3604884e+00
  -3.3122677e+01  -1.9344778e+00
  -3.2453532e+01  -1.7280968e+00
  -3.1784387e+01  -1.6814837e+00
  -3.1115242e+01  -1.7397315e+00
  -3.0446097e+01  -1.8531845e+00
  -2.9776952e+01  -1.9830523e+00
  -2.9107807e+01  -2.1094519e+00
  -2.8438662e+01  -2.2367179e+00
  -2.7769517e+01  -2.3919323e+00
  -2.7100372e+01  -2.6175049e+00
  -2.6431227e+01  -2.9625621e+00
  -2.5762082e+01  -3.4774331e+00
  -2.5092937e+01  -4.2126593e+00
  -2.4423792e+01  -5.2221148e+00
  -2.3754647e+01  -6.5701150e+00
  -2.3085502e+01  -8.3447539e+00
  -2.2416357e+01  -1.0686159e+01
  -2.1747212e+01  -1.3860999e+01
  -2.1078067e+01  -1.8529818e+01
  -2.0408922e+01  -2.7498764e+01
  -1.9739777e+01  -3.1837005e+01
  -1.9070632e+01  -2.1142632e+01
  -1.8401487e+01  -1.6475729e+01
  -1.7732342e+01  -1.3154213e+01
  -1.7063197e+01  -1.0377194e+01
  -1.6394052e+01  -7.9553013e+00
  -1.5724907e+01  -5.8569634e+00
  -1.5055762e+01  -4.0805662e+00
  -1.4386617e+01  -2.6238733e+00
  -1.3717472e+01  -1.4825013e+00
  -1.3048327e+01  -6.5412346e-01
  -1.2379182e+01  -1.4278848e-01
  -1.1710037e+01   3.6718757e-02
  -1.1040892e+01  -1.4703151e-01
  -1.0371747e+01  -7.5226473e-01
  -9.7026022e+00  -1.8836550e+00
  -9.0334572e+00  -3.7313912e+00
  -8.3643123e+00  -6.6213779e+00
  -7.6951673e+00  -1.0486812e+01
  -7.0260223e+00  -1.0160973e+01
  -6.3568773e+00  -5.4438984e+00
  -5.6877323e+00  -1.6494469e+00
  -5.0185874e+00   1.1162938e+00
  -4.3494424e+00   3.1923906e+00
  -3.6802974e+00   4.7825707e+00
  -3.0111524e+00   6.0042755e+00
  -2.3420074e+00   6.9285084e+00
  -1.6728625e+00   7.5998738e+00
  -1.0037175e+00   8.0466935e+00
  -3.3457249e-01   8.2863127e+00
   3.3457249e-01   8.3279136e+00
   1.0037175e+00   8.1738953e+00
   1.6728625e+00   7.8202804e+00
   2.3420074e+00   7.2562737e+00
   3.0111524e+00   6.4628260e+00
   3.6802974e+00   5.4096979e+00
   4.3494424e+00   4.0498378e+00
   5.0185874e+00   2.3083103e+00
   5.6877323e+00   5.8824413e-02
   6.3568773e+00  -2.9315087e+00
   7.0260223e+00  -7.1446350e+00
   7.6951673e+00  -1.3437904e+01
   8.3643123e+00  -1.5614274e+01
   9.0334572e+00  -1.0431000e+01
   9.7026022e+00  -7.3231209e+00
   1.0371747e+01  -5.6806110e+00
   1.1040892e+01  -4.9552767e+00
   1.1710037e+01  -4.9005552e+00
   1.2379182e+01  -5.3818917e+00
   1.3048327e+01  -6.2629520e+00
   1.3717472e+01  -7.2623626e+00
   1.4386617e+01  -7.8092069e+00
   1.5055762e+01  -7.3579533e+00
   1.5724907e+01  -6.1077359e+00
   1.6394052e+01  -4.6744576e+00
   1.7063197e+01  -3.4326787e+00
   1.7732342e+01  -2.5048350e+00
   1.8401487e+01  -1.9093483e+00
   1.9070632e+01  -1.6349934e+00
   1.9739777e+01  -1.6661181e+00
   2.0408922e+01  -1.9892634e+00
   2.1078067e+01  -2.5929005e+00
   2.1747212e+01  -3.4631953e+00
   2.2416357e+01  -4.5749187e+00
   2.3085502e+01  -5.8749734e+00
   2.3754647e+01  -7.2592185e+00
   2.4423792e+01  -8.5619000e+00
   2.5092937e+01  -9.6090508e+00
   2.5762082e+01  -1.0349049e+01
   2.6431227e+01  -1.0921464e+01
   2.7100372e+01  -1.1564740e+01
   2.7769517e+01  -1.2497597e+01
   2.8438662e+01  -1.3867886e+01
   2.9107807e+01  -1.5661386e+01
   2.9776952e+01  -1.7279560e+01
   3.0446097e+01  -1.7187847e+01
   3.1115242e+01  -1.5278603e+01
   3.1784387e+01  -1.3112368e+01
   3.2453532e+01  -1.1398093e+01
   3.3122677e+01  -1.0234912e+01
   3.3791822e+01  -9.5993336e+00
   3.4460967e+01  -9.4745665e+00
   3.5130112e+01  -9.8796369e+00
   3.5799257e+01  -1.0885326e+01
   3.6468401e+01  -1.2635024e+01
   3.7137546e+01  -1.5315018e+01
   3.7806691e+01  -1.8337301e+01
   3.8475836e+01  -1.7579183e+01
   3.9144981e+01  -1.3765866e+01
   3.9814126e+01  -1.0536773e+01
   4.0483271e+01  -8.1808725e+00
   4.1152416e+01  -6.4893002e+00
   4.1821561e+01  -5.3112988e+00
   4.2490706e+01  -4.5609465e+00
   4.3159851e+01  -4.1964024e+00
   4.3828996e+01  -4.2095681e+00
   4.4498141e+01  -4.6261400e+00
   4.5167286e+01  -5.5182327e+00
   4.5836431e+01  -7.0427904e+00
   4.6505576e+01  -9.5596028e+00
   4.7174721e+01  -1.4126223e+01
   4.7843866e+01  -2.8075120e+01
   4.8513011e+01  -1.7380067e+01
   4.9182156e+01  -9.8085508e+00
   4.9851301e+01  -5.6738984e+00
   5.0520446e+01  -2.8296415e+00
   5.1189591e+01  -6.9003141e-01
   5.1858736e+01   9.9255194e-01
   5.2527881e+01   2.3470418e+00
   5.3197026e+01   3.4496166e+00
   5.3866171e+01   4.3493153e+00
   5.4535316e+01   5.0797315e+00
   5.5204461e+01   5.6649861e+00
   5.5873606e+01   6.1230452e+00
   5.6542751e+01   6.4676857e+00
   5.7211896e+01   6.7097225e+00
   5.7881041e+01   6.8578078e+00
   5.8550186e+01   6.9189724e+00
   5.9219331e+01   6.8990018e+00
   5.9888476e+01   6.8027089e+00
   6.0557621e+01   6.6341343e+00
   6.1226766e+01   6.3967024e+00
   6.1895911e+01   6.0933459e+00
   6.2565056e+01   5.7266130e+00
   6.3234201e+01   5.2987674e+00
   6.3903346e+01   4.8118903e+00
   6.4572491e+01   4.2679951e+00
   6.5241636e+01   3.6691678e+00
   6.5910781e+01   3.0177498e+00
   6.6579926e+01   2.3165810e+00
   6.7249071e+01   1.5693319e+00
   6.7918216e+01   7.8095071e-01
   6.8587361e+01  -4.1749667e-02
   6.9256506e+01  -8.8935878e-01
   6.9925651e+01  -1.7490436e+00
   7.0594796e+01  -2.6037965e+00
   7.1263941e+01  -3.4321096e+00
   7.1933086e+01  -4.2086371e+00
   7.2602230e+01  -4.9064646e+00
   7.3271375e+01  -5.5011906e+00
   7.3940520e+01  -5.9759955e+00
   7.4609665e+01  -6.3257237e+00
   7.5278810e+01  -6.5578994e+00
   7.5947955e+01  -6.6901018e+00
   7.6617100e+01  -6.7451334e+00
   7.7286245e+01  -6.7462127e+00
   7.7955390e+01  -6.7136915e+00
   7.8624535e+01  -6.6635869e+00
   7.9293680e+01  -6.6074528e+00
   7.9962825e+01  -6.5529634e+00
   8.0631970e+01  -6.5047359e+00
   8.1301115e+01  -6.4651327e+00
   8.1970260e+01  -6.4349381e+00
   8.2639405e+01  -6.4138850e+00
   8.3308550e+01  -6.4010502e+00
   8.3977695e+01  -6.3951398e+00
   8.4646840e+01  -6.3946935e+00
   8.5315985e+01  -6.3982267e+00
   8.5985130e+01  -6.4043259e+00
   8.6654275e+01  -6.4117119e+00
   8.7323420e+01  -6.4192778e+00
   8.7992565e+01  -6.4261096e+00
   8.8661710e+01  -6.4314957e+00
   8.9330855e+01  -6.4349293e+00
   9.0000000e+01  -6.4361074e+00


==> Fig/Beam/RadcomTradeoff.dat <==
  -9.0000000e+01  -1.4901878e+01
  -8.9498607e+01  -1.4901831e+01
  -8.8997214e+01  -1.4901771e+01
  -8.8495822e+01  -1.4901949e+01
  -8.7994429e+01  -1.4902780e+01
  -8.7493036e+01  -1.4904846e+01
  -8.6991643e+01  -1.4908895e+01
  -8.6490251e+01  -1.4915842e+01
  -8.5988858e+01  -1.4926773e+01
  -8.5487465e+01  -1.4942947e+01
  -8.4986072e+01  -1.4965797e+01
  -8.4484680e+01  -1.4996947e+01
  -8.3983287e+01  -1.5038216e+01
  -8.3481894e+01  -1.5091636e+01
  -8.2980501e+01  -1.5159475e+01
  -8.2479109e+01  -1.5244264e+01
  -8.1977716e+01  -1.5348837e+01
  -8.1476323e+01  -1.5476375e+01
  -8.0974930e+01  -1.5630477e+01
  -8.0473538e+01  -1.5815234e+01
  -7.9972145e+01  -1.6035339e+01
  -7.9470752e+01  -1.6296215e+01
  -7.8969359e+01  -1.6604184e+01
  -7.8467967e+01  -1.6966676e+01
  -7.7966574e+01  -1.7392464e+01
  -7.7465181e+01  -1.7891927e+01
  -7.6963788e+01  -1.8477233e+01
  -7.6462396e+01  -1.9162228e+01
  -7.5961003e+01  -1.9961380e+01
  -7.5459610e+01  -2.0886039e+01
  -7.4958217e+01  -2.1933530e+01
  -7.4456825e+01  -2.3058463e+01
  -7.3955432e+01  -2.4109898e+01
  -7.3454039e+01  -2.4755832e+01
  -7.2952646e+01  -2.4586804e+01
  -7.2451253e+01  -2.3530630e+01
  -7.1949861e+01  -2.1948594e+01
  -7.1448468e+01  -2.0222059e+01
  -7.0947075e+01  -1.8548861e+01
  -7.0445682e+01  -1.6997346e+01
  -6.9944290e+01  -1.5579449e+01
  -6.9442897e+01  -1.4287463e+01
  -6.8941504e+01  -1.3108545e+01
  -6.8440111e+01  -1.2029830e+01
  -6.7938719e+01  -1.1040005e+01
  -6.7437326e+01  -1.0129595e+01
  -6.6935933e+01  -9.2908289e+00
  -6.6434540e+01  -8.5173920e+00
  -6.5933148e+01  -7.8041799e+00
  -6.5431755e+01  -7.1470835e+00
  -6.4930362e+01  -6.5428142e+00
  -6.4428969e+01  -5.9887641e+00
  -6.3927577e+01  -5.4828971e+00
  -6.3426184e+01  -5.0236637e+00
  -6.2924791e+01  -4.6099365e+00
  -6.2423398e+01  -4.2409606e+00
  -6.1922006e+01  -3.9163185e+00
  -6.1420613e+01  -3.6359043e+00
  -6.0919220e+01  -3.3999096e+00
  -6.0417827e+01  -3.2088162e+00
  -5.9916435e+01  -3.0633992e+00
  -5.9415042e+01  -2.9647371e+00
  -5.8913649e+01  -2.9142329e+00
  -5.8412256e+01  -2.9136444e+00
  -5.7910864e+01  -2.9651286e+00
  -5.7409471e+01  -3.0713021e+00
  -5.6908078e+01  -3.2353213e+00
  -5.6406685e+01  -3.4609915e+00
  -5.5905292e+01  -3.7529132e+00
  -5.5403900e+01  -4.1166800e+00
  -5.4902507e+01  -4.5591530e+00
  -5.4401114e+01  -5.0888428e+00
  -5.3899721e+01  -5.7164564e+00
  -5.3398329e+01  -6.4556948e+00
  -5.2896936e+01  -7.3244472e+00
  -5.2395543e+01  -8.3466240e+00
  -5.1894150e+01  -9.5550395e+00
  -5.1392758e+01  -1.0995995e+01
  -5.0891365e+01  -1.2736315e+01
  -5.0389972e+01  -1.4871600e+01
  -4.9888579e+01  -1.7516318e+01
  -4.9387187e+01  -2.0621730e+01
  -4.8885794e+01  -2.2913295e+01
  -4.8384401e+01  -2.1884634e+01
  -4.7883008e+01  -1.9224375e+01
  -4.7381616e+01  -1.6872390e+01
  -4.6880223e+01  -1.5066333e+01
  -4.6378830e+01  -1.3707647e+01
  -4.5877437e+01  -1.2697429e+01
  -4.5376045e+01  -1.1967294e+01
  -4.4874652e+01  -1.1472704e+01
  -4.4373259e+01  -1.1185477e+01
  -4.3871866e+01  -1.1088916e+01
  -4.3370474e+01  -1.1175031e+01
  -4.2869081e+01  -1.1443201e+01
  -4.2367688e+01  -1.1899950e+01
  -4.1866295e+01  -1.2559790e+01
  -4.1364903e+01  -1.3447391e+01
  -4.0863510e+01  -1.4601747e+01
  -4.0362117e+01  -1.6083646e+01
  -3.9860724e+01  -1.7988249e+01
  -3.9359331e+01  -2.0459847e+01
  -3.8857939e+01  -2.3645547e+01
  -3.8356546e+01  -2.6994543e+01
  -3.7855153e+01  -2.7160034e+01
  -3.7353760e+01  -2.4235342e+01
  -3.6852368e+01  -2.1522020e+01
  -3.6350975e+01  -1.9534848e+01
  -3.5849582e+01  -1.8130068e+01
  -3.5348189e+01  -1.7171476e+01
  -3.4846797e+01  -1.6572960e+01
  -3.4345404e+01  -1.6284065e+01
  -3.3844011e+01  -1.6278252e+01
  -3.3342618e+01  -1.6546486e+01
  -3.2841226e+01  -1.7094396e+01
  -3.2339833e+01  -1.7941515e+01
  -3.1838440e+01  -1.9120507e+01
  -3.1337047e+01  -2.0669449e+01
  -3.0835655e+01  -2.2587840e+01
  -3.0334262e+01  -2.4646818e+01
  -2.9832869e+01  -2.5932339e+01
  -2.9331476e+01  -2.5338880e+01
  -2.8830084e+01  -2.3536840e+01
  -2.8328691e+01  -2.1680074e+01
  -2.7827298e+01  -2.0162070e+01
  -2.7325905e+01  -1.9022742e+01
  -2.6824513e+01  -1.8227237e+01
  -2.6323120e+01  -1.7737937e+01
  -2.5821727e+01  -1.7527972e+01
  -2.5320334e+01  -1.7582112e+01
  -2.4818942e+01  -1.7895720e+01
  -2.4317549e+01  -1.8473983e+01
  -2.3816156e+01  -1.9331545e+01
  -2.3314763e+01  -2.0491358e+01
  -2.2813370e+01  -2.1978043e+01
  -2.2311978e+01  -2.3788231e+01
  -2.1810585e+01  -2.5779443e+01
  -2.1309192e+01  -2.7387071e+01
  -2.0807799e+01  -2.7633579e+01
  -2.0306407e+01  -2.6454242e+01
  -1.9805014e+01  -2.4786110e+01
  -1.9303621e+01  -2.3197750e+01
  -1.8802228e+01  -2.1810543e+01
  -1.8300836e+01  -2.0592544e+01
  -1.7799443e+01  -1.9484010e+01
  -1.7298050e+01  -1.8436535e+01
  -1.6796657e+01  -1.7424748e+01
  -1.6295265e+01  -1.6446449e+01
  -1.5793872e+01  -1.5516277e+01
  -1.5292479e+01  -1.4657364e+01
  -1.4791086e+01  -1.3894682e+01
  -1.4289694e+01  -1.3251581e+01
  -1.3788301e+01  -1.2749139e+01
  -1.3286908e+01  -1.2407318e+01
  -1.2785515e+01  -1.2247209e+01
  -1.2284123e+01  -1.2294174e+01
  -1.1782730e+01  -1.2582364e+01
  -1.1281337e+01  -1.3161993e+01
  -1.0779944e+01  -1.4112624e+01
  -1.0278552e+01  -1.5570385e+01
  -9.7771588e+00  -1.7788949e+01
  -9.2757660e+00  -2.1258251e+01
  -8.7743733e+00  -2.5946690e+01
  -8.2729805e+00  -2.3760765e+01
  -7.7715877e+00  -1.8303469e+01
  -7.2701950e+00  -1.4406481e+01
  -6.7688022e+00  -1.1542658e+01
  -6.2674095e+00  -9.3142378e+00
  -5.7660167e+00  -7.5147767e+00
  -5.2646240e+00  -6.0285103e+00
  -4.7632312e+00  -4.7848615e+00
  -4.2618384e+00  -3.7378591e+00
  -3.7604457e+00  -2.8560231e+00
  -3.2590529e+00  -2.1169928e+00
  -2.7576602e+00  -1.5044839e+00
  -2.2562674e+00  -1.0064777e+00
  -1.7548747e+00  -6.1409924e-01
  -1.2534819e+00  -3.2090568e-01
  -7.5208914e-01  -1.2242873e-01
  -2.5069638e-01  -1.5884387e-02
   2.5069638e-01   0.0000000e+00
   7.5208914e-01  -7.4931123e-02
   1.2534819e+00  -2.4225637e-01
   1.7548747e+00  -5.0505049e-01
   2.2562674e+00  -8.6804826e-01
   2.7576602e+00  -1.3379270e+00
   3.2590529e+00  -1.9237578e+00
   3.7604457e+00  -2.6377134e+00
   4.2618384e+00  -3.4961868e+00
   4.7632312e+00  -4.5216014e+00
   5.2646240e+00  -5.7454547e+00
   5.7660167e+00  -7.2137006e+00
   6.2674095e+00  -8.9969060e+00
   6.7688022e+00  -1.1211022e+01
   7.2701950e+00  -1.4063874e+01
   7.7715877e+00  -1.7962538e+01
   8.2729805e+00  -2.3514936e+01
   8.7743733e+00  -2.5962439e+01
   9.2757660e+00  -2.1098229e+01
   9.7771588e+00  -1.7556245e+01
   1.0278552e+01  -1.5313580e+01
   1.0779944e+01  -1.3850371e+01
   1.1281337e+01  -1.2904764e+01
   1.1782730e+01  -1.2338176e+01
   1.2284123e+01  -1.2070585e+01
   1.2785515e+01  -1.2052252e+01
   1.3286908e+01  -1.2250062e+01
   1.3788301e+01  -1.2640028e+01
   1.4289694e+01  -1.3202495e+01
   1.4791086e+01  -1.3918489e+01
   1.5292479e+01  -1.4766554e+01
   1.5793872e+01  -1.5720141e+01
   1.6295265e+01  -1.6746511e+01
   1.6796657e+01  -1.7809101e+01
   1.7298050e+01  -1.8875389e+01
   1.7799443e+01  -1.9929632e+01
   1.8300836e+01  -2.0984544e+01
   1.8802228e+01  -2.2082838e+01
   1.9303621e+01  -2.3281785e+01
   1.9805014e+01  -2.4612289e+01
   2.0306407e+01  -2.5981639e+01
   2.0807799e+01  -2.6988306e+01
   2.1309192e+01  -2.6950539e+01
   2.1810585e+01  -2.5730425e+01
   2.2311978e+01  -2.3986875e+01
   2.2813370e+01  -2.2282960e+01
   2.3314763e+01  -2.0831921e+01
   2.3816156e+01  -1.9678891e+01
   2.4317549e+01  -1.8818605e+01
   2.4818942e+01  -1.8237119e+01
   2.5320334e+01  -1.7924528e+01
   2.5821727e+01  -1.7878917e+01
   2.6323120e+01  -1.8108216e+01
   2.6824513e+01  -1.8632131e+01
   2.7325905e+01  -1.9484585e+01
   2.7827298e+01  -2.0714686e+01
   2.8328691e+01  -2.2373689e+01
   2.8830084e+01  -2.4424289e+01
   2.9331476e+01  -2.6337198e+01
   2.9832869e+01  -2.6577930e+01
   3.0334262e+01  -2.4749703e+01
   3.0835655e+01  -2.2428595e+01
   3.1337047e+01  -2.0426637e+01
   3.1838440e+01  -1.8857210e+01
   3.2339833e+01  -1.7677600e+01
   3.2841226e+01  -1.6835317e+01
   3.3342618e+01  -1.6292733e+01
   3.3844011e+01  -1.6028479e+01
   3.4345404e+01  -1.6036087e+01
   3.4846797e+01  -1.6323938e+01
   3.5348189e+01  -1.6917639e+01
   3.5849582e+01  -1.7865904e+01
   3.6350975e+01  -1.9251275e+01
   3.6852368e+01  -2.1202184e+01
   3.7353760e+01  -2.3847575e+01
   3.7855153e+01  -2.6695568e+01
   3.8356546e+01  -2.6672767e+01
   3.8857939e+01  -2.3471196e+01
   3.9359331e+01  -2.0319793e+01
   3.9860724e+01  -1.7851854e+01
   4.0362117e+01  -1.5944005e+01
   4.0863510e+01  -1.4457194e+01
   4.1364903e+01  -1.3297450e+01
   4.1866295e+01  -1.2404171e+01
   4.2367688e+01  -1.1738269e+01
   4.2869081e+01  -1.1274876e+01
   4.3370474e+01  -1.0999221e+01
   4.3871866e+01  -1.0904448e+01
   4.4373259e+01  -1.0990749e+01
   4.4874652e+01  -1.1265534e+01
   4.5376045e+01  -1.1744681e+01
   4.5877437e+01  -1.2455203e+01
   4.6378830e+01  -1.3439979e+01
   4.6880223e+01  -1.4765310e+01
   4.7381616e+01  -1.6529352e+01
   4.7883008e+01  -1.8844165e+01
   4.8384401e+01  -2.1575315e+01
   4.8885794e+01  -2.3024419e+01
   4.9387187e+01  -2.0988132e+01
   4.9888579e+01  -1.7824241e+01
   5.0389972e+01  -1.5096269e+01
   5.0891365e+01  -1.2900254e+01
   5.1392758e+01  -1.1117459e+01
   5.1894150e+01  -9.6459645e+00
   5.2395543e+01  -8.4147993e+00
   5.2896936e+01  -7.3751134e+00
   5.3398329e+01  -6.4925005e+00
   5.3899721e+01  -5.7420212e+00
   5.4401114e+01  -5.1050978e+00
   5.4902507e+01  -4.5675528e+00
   5.5403900e+01  -4.1183397e+00
   5.5905292e+01  -3.7486993e+00
   5.6406685e+01  -3.4515845e+00
   5.6908078e+01  -3.2212586e+00
   5.7409471e+01  -3.0530093e+00
   5.7910864e+01  -2.9429418e+00
   5.8412256e+01  -2.8878264e+00
   5.8913649e+01  -2.8849856e+00
   5.9415042e+01  -2.9322102e+00
   5.9916435e+01  -3.0276968e+00
   6.0417827e+01  -3.1700017e+00
   6.0919220e+01  -3.3580084e+00
   6.1420613e+01  -3.5909062e+00
   6.1922006e+01  -3.8681779e+00
   6.2423398e+01  -4.1895966e+00
   6.2924791e+01  -4.5552311e+00
   6.3426184e+01  -4.9654597e+00
   6.3927577e+01  -5.4209939e+00
   6.4428969e+01  -5.9229126e+00
   6.4930362e+01  -6.4727093e+00
   6.5431755e+01  -7.0723554e+00
   6.5933148e+01  -7.7243816e+00
   6.6434540e+01  -8.4319839e+00
   6.6935933e+01  -9.1991593e+00
   6.7437326e+01  -1.0030876e+01
   6.7938719e+01  -1.0933282e+01
   6.8440111e+01  -1.1913950e+01
   6.8941504e+01  -1.2982128e+01
   6.9442897e+01  -1.4148896e+01
   6.9944290e+01  -1.5426964e+01
   7.0445682e+01  -1.6829339e+01
   7.0947075e+01  -1.8364870e+01
   7.1448468e+01  -2.0025440e+01
   7.1949861e+01  -2.1752977e+01
   7.2451253e+01  -2.3370732e+01
   7.2952646e+01  -2.4517502e+01
   7.3454039e+01  -2.4805351e+01
   7.3955432e+01  -2.4241990e+01
   7.4456825e+01  -2.3219743e+01
   7.4958217e+01  -2.2093061e+01
   7.5459610e+01  -2.1032249e+01
   7.5961003e+01  -2.0091659e+01
   7.6462396e+01  -1.9277230e+01
   7.6963788e+01  -1.8578554e+01
   7.7465181e+01  -1.7981276e+01
   7.7966574e+01  -1.7471387e+01
   7.8467967e+01  -1.7036498e+01
   7.8969359e+01  -1.6666018e+01
   7.9470752e+01  -1.6350990e+01
   7.9972145e+01  -1.6083836e+01
   8.0473538e+01  -1.5858112e+01
   8.0974930e+01  -1.5668297e+01
   8.1476323e+01  -1.5509621e+01
   8.1977716e+01  -1.5377932e+01
   8.2479109e+01  -1.5269582e+01
   8.2980501e+01  -1.5181352e+01
   8.3481894e+01  -1.5110377e+01
   8.3983287e+01  -1.5054104e+01
   8.4484680e+01  -1.5010245e+01
   8.4986072e+01  -1.4976754e+01
   8.5487465e+01  -1.4951802e+01
   8.5988858e+01  -1.4933760e+01
   8.6490251e+01  -1.4921186e+01
   8.6991643e+01  -1.4912818e+01
   8.7493036e+01  -1.4907569e+01
   8.7994429e+01  -1.4904523e+01
   8.8495822e+01  -1.4902929e+01
   8.8997214e+01  -1.4902207e+01
   8.9498607e+01  -1.4901939e+01
   9.0000000e+01  -1.4901878e+01


==> Fig/Beam/desired.dat <==
  -9.0000000e+01  -6.2421012e+00
  -8.9330855e+01  -6.2421101e+00
  -8.8661710e+01  -6.2422434e+00
  -8.7992565e+01  -6.2428209e+00
  -8.7323420e+01  -6.2443745e+00
  -8.6654275e+01  -6.2476442e+00
  -8.5985130e+01  -6.2535703e+00
  -8.5315985e+01  -6.2632753e+00
  -8.4646840e+01  -6.2780335e+00
  -8.3977695e+01  -6.2992194e+00
  -8.3308550e+01  -6.3282278e+00
  -8.2639405e+01  -6.3663526e+00
  -8.1970260e+01  -6.4146092e+00
  -8.1301115e+01  -6.4734787e+00
  -8.0631970e+01  -6.5425470e+00
  -7.9962825e+01  -6.6200071e+00
  -7.9293680e+01  -6.7019979e+00
  -7.8624535e+01  -6.7817763e+00
  -7.7955390e+01  -6.8487879e+00
  -7.7286245e+01  -6.8878424e+00
  -7.6617100e+01  -6.8788264e+00
  -7.5947955e+01  -6.7976313e+00
  -7.5278810e+01  -6.6189909e+00
  -7.4609665e+01  -6.3213356e+00
  -7.3940520e+01  -5.8924492e+00
  -7.3271375e+01  -5.3334752e+00
  -7.2602230e+01  -4.6590829e+00
  -7.1933086e+01  -3.8936966e+00
  -7.1263941e+01  -3.0658725e+00
  -7.0594796e+01  -2.2033254e+00
  -6.9925651e+01  -1.3299306e+00
  -6.9256506e+01  -4.6467277e-01
  -6.8587361e+01   3.7813494e-01
  -6.7918216e+01   1.1880526e+00
  -6.7249071e+01   1.9575874e+00
  -6.6579926e+01   2.6813595e+00
  -6.5910781e+01   3.3554309e+00
  -6.5241636e+01   3.9767971e+00
  -6.4572491e+01   4.5430125e+00
  -6.3903346e+01   5.0519174e+00
  -6.3234201e+01   5.5014356e+00
  -6.2565056e+01   5.8894205e+00
  -6.1895911e+01   6.2135297e+00
  -6.1226766e+01   6.4711155e+00
  -6.0557621e+01   6.6591179e+00
  -5.9888476e+01   6.7739514e+00
  -5.9219331e+01   6.8113736e+00
  -5.8550186e+01   6.7663251e+00
  -5.7881041e+01   6.6327253e+00
  -5.7211896e+01   6.4032051e+00
  -5.6542751e+01   6.0687511e+00
  -5.5873606e+01   5.6182234e+00
  -5.5204461e+01   5.0377047e+00
  -5.4535316e+01   4.3096299e+00
  -5.3866171e+01   3.4116881e+00
  -5.3197026e+01   2.3156850e+00
  -5.2527881e+01   9.8735450e-01
  -5.1858736e+01  -6.0885906e-01
  -5.1189591e+01  -2.4847225e+00
  -5.0520446e+01  -4.5307267e+00
  -4.9851301e+01  -6.2522575e+00
  -4.9182156e+01  -6.6968642e+00
  -4.8513011e+01  -5.6767653e+00
  -4.7843866e+01  -4.1165725e+00
  -4.7174721e+01  -2.6713458e+00
  -4.6505576e+01  -1.5294410e+00
  -4.5836431e+01  -7.0826565e-01
  -4.5167286e+01  -1.8825323e-01
  -4.4498141e+01   4.9714619e-02
  -4.3828996e+01   1.5306393e-02
  -4.3159851e+01  -2.9364651e-01
  -4.2490706e+01  -8.9319941e-01
  -4.1821561e+01  -1.8175134e+00
  -4.1152416e+01  -3.1278253e+00
  -4.0483271e+01  -4.9313392e+00
  -3.9814126e+01  -7.4215331e+00
  -3.9144981e+01  -1.0950353e+01
  -3.8475836e+01  -1.5753561e+01
  -3.7806691e+01  -1.7037649e+01
  -3.7137546e+01  -1.2755928e+01
  -3.6468401e+01  -9.4225825e+00
  -3.5799257e+01  -7.2419235e+00
  -3.5130112e+01  -5.8158621e+00
  -3.4460967e+01  -4.9126451e+00
  -3.3791822e+01  -4.3956184e+00
  -3.3122677e+01  -4.1715733e+00
  -3.2453532e+01  -4.1639437e+00
  -3.1784387e+01  -4.2987680e+00
  -3.1115242e+01  -4.5004943e+00
  -3.0446097e+01  -4.6992623e+00
  -2.9776952e+01  -4.8485970e+00
  -2.9107807e+01  -4.9427956e+00
  -2.8438662e+01  -5.0187775e+00
  -2.7769517e+01  -5.1393565e+00
  -2.7100372e+01  -5.3700647e+00
  -2.6431227e+01  -5.7601703e+00
  -2.5762082e+01  -6.3257950e+00
  -2.5092937e+01  -7.0235562e+00
  -2.4423792e+01  -7.7072816e+00
  -2.3754647e+01  -8.1076713e+00
  -2.3085502e+01  -7.9636578e+00
  -2.2416357e+01  -7.2826167e+00
  -2.1747212e+01  -6.3418444e+00
  -2.1078067e+01  -5.4309563e+00
  -2.0408922e+01  -4.7231218e+00
  -1.9739777e+01  -4.2982738e+00
  -1.9070632e+01  -4.1879716e+00
  -1.8401487e+01  -4.3973326e+00
  -1.7732342e+01  -4.9009490e+00
  -1.7063197e+01  -5.6069927e+00
  -1.6394052e+01  -6.2855687e+00
  -1.5724907e+01  -6.5447323e+00
  -1.5055762e+01  -6.0872996e+00
  -1.4386617e+01  -5.0650845e+00
  -1.3717472e+01  -3.8898730e+00
  -1.3048327e+01  -2.8692023e+00
  -1.2379182e+01  -2.1527937e+00
  -1.1710037e+01  -1.8112339e+00
  -1.1040892e+01  -1.8975004e+00
  -1.0371747e+01  -2.4845310e+00
  -9.7026022e+00  -3.7002326e+00
  -9.0334572e+00  -5.7757685e+00
  -8.3643123e+00  -9.0029016e+00
  -7.6951673e+00  -1.1756885e+01
  -7.0260223e+00  -8.4628096e+00
  -6.3568773e+00  -4.0129166e+00
  -5.6877323e+00  -6.8692170e-01
  -5.0185874e+00   1.7901448e+00
  -4.3494424e+00   3.6834019e+00
  -3.6802974e+00   5.1486872e+00
  -3.0111524e+00   6.2789907e+00
  -2.3420074e+00   7.1323024e+00
  -1.6728625e+00   7.7457855e+00
  -1.0037175e+00   8.1431345e+00
  -3.3457249e-01   8.3384928e+00
   3.3457249e-01   8.3384928e+00
   1.0037175e+00   8.1431345e+00
   1.6728625e+00   7.7457855e+00
   2.3420074e+00   7.1323024e+00
   3.0111524e+00   6.2789907e+00
   3.6802974e+00   5.1486872e+00
   4.3494424e+00   3.6834019e+00
   5.0185874e+00   1.7901448e+00
   5.6877323e+00  -6.8692170e-01
   6.3568773e+00  -4.0129166e+00
   7.0260223e+00  -8.4628096e+00
   7.6951673e+00  -1.1756885e+01
   8.3643123e+00  -9.0029016e+00
   9.0334572e+00  -5.7757685e+00
   9.7026022e+00  -3.7002326e+00
   1.0371747e+01  -2.4845310e+00
   1.1040892e+01  -1.8975004e+00
   1.1710037e+01  -1.8112339e+00
   1.2379182e+01  -2.1527937e+00
   1.3048327e+01  -2.8692023e+00
   1.3717472e+01  -3.8898730e+00
   1.4386617e+01  -5.0650845e+00
   1.5055762e+01  -6.0872996e+00
   1.5724907e+01  -6.5447323e+00
   1.6394052e+01  -6.2855687e+00
   1.7063197e+01  -5.6069927e+00
   1.7732342e+01  -4.9009490e+00
   1.8401487e+01  -4.3973326e+00
   1.9070632e+01  -4.1879716e+00
   1.9739777e+01  -4.2982738e+00
   2.0408922e+01  -4.7231218e+00
   2.1078067e+01  -5.4309563e+00
   2.1747212e+01  -6.3418444e+00
   2.2416357e+01  -7.2826167e+00
   2.3085502e+01  -7.9636578e+00
   2.3754647e+01  -8.1076713e+00
   2.4423792e+01  -7.7072816e+00
   2.5092937e+01  -7.0235562e+00
   2.5762082e+01  -6.3257950e+00
   2.6431227e+01  -5.7601703e+00
   2.7100372e+01  -5.3700647e+00
   2.7769517e+01  -5.1393565e+00
   2.8438662e+01  -5.0187775e+00
   2.9107807e+01  -4.9427956e+00
   2.9776952e+01  -4.8485970e+00
   3.0446097e+01  -4.6992623e+00
   3.1115242e+01  -4.5004943e+00
   3.1784387e+01  -4.2987680e+00
   3.2453532e+01  -4.1639437e+00
   3.3122677e+01  -4.1715733e+00
   3.3791822e+01  -4.3956184e+00
   3.4460967e+01  -4.9126451e+00
   3.5130112e+01  -5.8158621e+00
   3.5799257e+01  -7.2419235e+00
   3.6468401e+01  -9.4225825e+00
   3.7137546e+01  -1.2755928e+01
   3.7806691e+01  -1.7037649e+01
   3.8475836e+01  -1.5753561e+01
   3.9144981e+01  -1.0950353e+01
   3.9814126e+01  -7.4215331e+00
   4.0483271e+01  -4.9313392e+00
   4.1152416e+01  -3.1278253e+00
   4.1821561e+01  -1.8175134e+00
   4.2490706e+01  -8.9319941e-01
   4.3159851e+01  -2.9364651e-01
   4.3828996e+01   1.5306393e-02
   4.4498141e+01   4.9714619e-02
   4.5167286e+01  -1.8825323e-01
   4.5836431e+01  -7.0826565e-01
   4.6505576e+01  -1.5294410e+00
   4.7174721e+01  -2.6713458e+00
   4.7843866e+01  -4.1165725e+00
   4.8513011e+01  -5.6767653e+00
   4.9182156e+01  -6.6968642e+00
   4.9851301e+01  -6.2522575e+00
   5.0520446e+01  -4.5307267e+00
   5.1189591e+01  -2.4847225e+00
   5.1858736e+01  -6.0885906e-01
   5.2527881e+01   9.8735450e-01
   5.3197026e+01   2.3156850e+00
   5.3866171e+01   3.4116881e+00
   5.4535316e+01   4.3096299e+00
   5.5204461e+01   5.0377047e+00
   5.5873606e+01   5.6182234e+00
   5.6542751e+01   6.0687511e+00
   5.7211896e+01   6.4032051e+00
   5.7881041e+01   6.6327253e+00
   5.8550186e+01   6.7663251e+00
   5.9219331e+01   6.8113736e+00
   5.9888476e+01   6.7739514e+00
   6.0557621e+01   6.6591179e+00
   6.1226766e+01   6.4711155e+00
   6.1895911e+01   6.2135297e+00
   6.2565056e+01   5.8894205e+00
   6.3234201e+01   5.5014356e+00
   6.3903346e+01   5.0519174e+00
   6.4572491e+01   4.5430125e+00
   6.5241636e+01   3.9767971e+00
   6.5910781e+01   3.3554309e+00
   6.6579926e+01   2.6813595e+00
   6.7249071e+01   1.9575874e+00
   6.7918216e+01   1.1880526e+00
   6.8587361e+01   3.7813494e-01
   6.9256506e+01  -4.6467277e-01
   6.9925651e+01  -1.3299306e+00
   7.0594796e+01  -2.2033254e+00
   7.1263941e+01  -3.0658725e+00
   7.1933086e+01  -3.8936966e+00
   7.2602230e+01  -4.6590829e+00
   7.3271375e+01  -5.3334752e+00
   7.3940520e+01  -5.8924492e+00
   7.4609665e+01  -6.3213356e+00
   7.5278810e+01  -6.6189909e+00
   7.5947955e+01  -6.7976313e+00
   7.6617100e+01  -6.8788264e+00
   7.7286245e+01  -6.8878424e+00
   7.7955390e+01  -6.8487879e+00
   7.8624535e+01  -6.7817763e+00
   7.9293680e+01  -6.7019979e+00
   7.9962825e+01  -6.6200071e+00
   8.0631970e+01  -6.5425470e+00
   8.1301115e+01  -6.4734787e+00
   8.1970260e+01  -6.4146092e+00
   8.2639405e+01  -6.3663526e+00
   8.3308550e+01  -6.3282278e+00
   8.3977695e+01  -6.2992194e+00
   8.4646840e+01  -6.2780335e+00
   8.5315985e+01  -6.2632753e+00
   8.5985130e+01  -6.2535703e+00
   8.6654275e+01  -6.2476442e+00
   8.7323420e+01  -6.2443745e+00
   8.7992565e+01  -6.2428209e+00
   8.8661710e+01  -6.2422434e+00
   8.9330855e+01  -6.2421101e+00
   9.0000000e+01  -6.2421012e+00


==> Fig/Beam/dir.dat <==
  -9.0000000e+01  -1.8918982e+01
  -8.9330855e+01  -1.8918989e+01
  -8.8661710e+01  -1.8919090e+01
  -8.7992565e+01  -1.8919529e+01
  -8.7323420e+01  -1.8920708e+01
  -8.6654275e+01  -1.8923187e+01
  -8.5985130e+01  -1.8927673e+01
  -8.5315985e+01  -1.8934999e+01
  -8.4646840e+01  -1.8946090e+01
  -8.3977695e+01  -1.8961901e+01
  -8.3308550e+01  -1.8983331e+01
  -8.2639405e+01  -1.9011082e+01
  -8.1970260e+01  -1.9045470e+01
  -8.1301115e+01  -1.9086150e+01
  -8.0631970e+01  -1.9131748e+01
  -7.9962825e+01  -1.9179380e+01
  -7.9293680e+01  -1.9224053e+01
  -7.8624535e+01  -1.9257994e+01
  -7.7955390e+01  -1.9270008e+01
  -7.7286245e+01  -1.9245124e+01
  -7.6617100e+01  -1.9164914e+01
  -7.5947955e+01  -1.9008967e+01
  -7.5278810e+01  -1.8757795e+01
  -7.4609665e+01  -1.8396812e+01
  -7.3940520e+01  -1.7920165e+01
  -7.3271375e+01  -1.7332727e+01
  -7.2602230e+01  -1.6649240e+01
  -7.1933086e+01  -1.5891057e+01
  -7.1263941e+01  -1.5082025e+01
  -7.0594796e+01  -1.4245044e+01
  -6.9925651e+01  -1.3399998e+01
  -6.9256506e+01  -1.2563007e+01
  -6.8587361e+01  -1.1746558e+01
  -6.7918216e+01  -1.0960045e+01
  -6.7249071e+01  -1.0210450e+01
  -6.6579926e+01  -9.5029659e+00
  -6.5910781e+01  -8.8415271e+00
  -6.5241636e+01  -8.2292208e+00
  -6.4572491e+01  -7.6686026e+00
  -6.3903346e+01  -7.1619340e+00
  -6.3234201e+01  -6.7113629e+00
  -6.2565056e+01  -6.3190651e+00
  -6.1895911e+01  -5.9873605e+00
  -6.1226766e+01  -5.7188160e+00
  -6.0557621e+01  -5.5163464e+00
  -5.9888476e+01  -5.3833197e+00
  -5.9219331e+01  -5.3236799e+00
  -5.8550186e+01  -5.3420971e+00
  -5.7881041e+01  -5.4441598e+00
  -5.7211896e+01  -5.6366336e+00
  -5.6542751e+01  -5.9278164e+00
  -5.5873606e+01  -6.3280451e+00
  -5.5204461e+01  -6.8504387e+00
  -5.4535316e+01  -7.5120285e+00
  -5.3866171e+01  -8.3355484e+00
  -5.3197026e+01  -9.3524093e+00
  -5.2527881e+01  -1.0607946e+01
  -5.1858736e+01  -1.2171380e+01
  -5.1189591e+01  -1.4156656e+01
  -5.0520446e+01  -1.6771887e+01
  -4.9851301e+01  -2.0458263e+01
  -4.9182156e+01  -2.6327798e+01
  -4.8513011e+01  -3.2237427e+01
  -4.7843866e+01  -2.5256672e+01
  -4.7174721e+01  -2.0784717e+01
  -4.6505576e+01  -1.8130993e+01
  -4.5836431e+01  -1.6436034e+01
  -4.5167286e+01  -1.5356028e+01
  -4.4498141e+01  -1.4731261e+01
  -4.3828996e+01  -1.4482328e+01
  -4.3159851e+01  -1.4572671e+01
  -4.2490706e+01  -1.4994125e+01
  -4.1821561e+01  -1.5762857e+01
  -4.1152416e+01  -1.6922383e+01
  -4.0483271e+01  -1.8554451e+01
  -3.9814126e+01  -2.0800496e+01
  -3.9144981e+01  -2.3877750e+01
  -3.8475836e+01  -2.7787816e+01
  -3.7806691e+01  -2.9746481e+01
  -3.7137546e+01  -2.7012956e+01
  -3.6468401e+01  -2.4079124e+01
  -3.5799257e+01  -2.2111254e+01
  -3.5130112e+01  -2.0938154e+01
  -3.4460967e+01  -2.0397775e+01
  -3.3791822e+01  -2.0413490e+01
  -3.3122677e+01  -2.0978296e+01
  -3.2453532e+01  -2.2157154e+01
  -3.1784387e+01  -2.4127362e+01
  -3.1115242e+01  -2.7320643e+01
  -3.0446097e+01  -3.2960733e+01
  -2.9776952e+01  -3.9870227e+01
  -2.9107807e+01  -3.1659287e+01
  -2.8438662e+01  -2.6909631e+01
  -2.7769517e+01  -2.4230096e+01
  -2.7100372e+01  -2.2655490e+01
  -2.6431227e+01  -2.1832756e+01
  -2.5762082e+01  -2.1616999e+01
  -2.5092937e+01  -2.1962102e+01
  -2.4423792e+01  -2.2891896e+01
  -2.3754647e+01  -2.4509794e+01
  -2.3085502e+01  -2.7055472e+01
  -2.2416357e+01  -3.1061792e+01
  -2.1747212e+01  -3.7090315e+01
  -2.1078067e+01  -3.6318747e+01
  -2.0408922e+01  -3.1270353e+01
  -1.9739777e+01  -2.8308501e+01
  -1.9070632e+01  -2.6649730e+01
  -1.8401487e+01  -2.5765829e+01
  -1.7732342e+01  -2.5285095e+01
  -1.7063197e+01  -2.4817693e+01
  -1.6394052e+01  -2.3997396e+01
  -1.5724907e+01  -2.2726764e+01
  -1.5055762e+01  -2.1232497e+01
  -1.4386617e+01  -1.9805355e+01
  -1.3717472e+01  -1.8632008e+01
  -1.3048327e+01  -1.7807434e+01
  -1.2379182e+01  -1.7389129e+01
  -1.1710037e+01  -1.7438929e+01
  -1.1040892e+01  -1.8060517e+01
  -1.0371747e+01  -1.9462924e+01
  -9.7026022e+00  -2.2141361e+01
  -9.0334572e+00  -2.7661626e+01
  -8.3643123e+00  -3.4495196e+01
  -7.6951673e+00  -2.3525342e+01
  -7.0260223e+00  -1.7916695e+01
  -6.3568773e+00  -1.4312499e+01
  -5.6877323e+00  -1.1695841e+01
  -5.0185874e+00  -9.6901695e+00
  -4.3494424e+00  -8.1153967e+00
  -3.6802974e+00  -6.8715356e+00
  -3.0111524e+00  -5.8976741e+00
  -2.3420074e+00  -5.1545694e+00
  -1.6728625e+00  -4.6163007e+00
  -1.0037175e+00  -4.2659355e+00
  -3.3457249e-01  -4.0931894e+00
   3.3457249e-01  -4.0931894e+00
   1.0037175e+00  -4.2659355e+00
   1.6728625e+00  -4.6163007e+00
   2.3420074e+00  -5.1545694e+00
   3.0111524e+00  -5.8976741e+00
   3.6802974e+00  -6.8715356e+00
   4.3494424e+00  -8.1153967e+00
   5.0185874e+00  -9.6901695e+00
   5.6877323e+00  -1.1695841e+01
   6.3568773e+00  -1.4312499e+01
   7.0260223e+00  -1.7916695e+01
   7.6951673e+00  -2.3525342e+01
   8.3643123e+00  -3.4495196e+01
   9.0334572e+00  -2.7661626e+01
   9.7026022e+00  -2.2141361e+01
   1.0371747e+01  -1.9462924e+01
   1.1040892e+01  -1.8060517e+01
   1.1710037e+01  -1.7438929e+01
   1.2379182e+01  -1.7389129e+01
   1.3048327e+01  -1.7807434e+01
   1.3717472e+01  -1.8632008e+01
   1.4386617e+01  -1.9805355e+01
   1.5055762e+01  -2.1232497e+01
   1.5724907e+01  -2.2726764e+01
   1.6394052e+01  -2.3997396e+01
   1.7063197e+01  -2.4817693e+01
   1.7732342e+01  -2.5285095e+01
   1.8401487e+01  -2.5765829e+01
   1.9070632e+01  -2.6649730e+01
   1.9739777e+01  -2.8308501e+01
   2.0408922e+01  -3.1270353e+01
   2.1078067e+01  -3.6318747e+01
   2.1747212e+01  -3.7090315e+01
   2.2416357e+01  -3.1061792e+01
   2.3085502e+01  -2.7055472e+01
   2.3754647e+01  -2.4509794e+01
   2.4423792e+01  -2.2891896e+01
   2.5092937e+01  -2.1962102e+01
   2.5762082e+01  -2.1616999e+01
   2.6431227e+01  -2.1832756e+01
   2.7100372e+01  -2.2655490e+01
   2.7769517e+01  -2.4230096e+01
   2.8438662e+01  -2.6909631e+01
   2.9107807e+01  -3.1659287e+01
   2.9776952e+01  -3.9870227e+01
   3.0446097e+01  -3.2960733e+01
   3.1115242e+01  -2.7320643e+01
   3.1784387e+01  -2.4127362e+01
   3.2453532e+01  -2.2157154e+01
   3.3122677e+01  -2.0978296e+01
   3.3791822e+01  -2.0413490e+01
   3.4460967e+01  -2.0397775e+01
   3.5130112e+01  -2.0938154e+01
   3.5799257e+01  -2.2111254e+01
   3.6468401e+01  -2.4079124e+01
   3.7137546e+01  -2.7012956e+01
   3.7806691e+01  -2.9746481e+01
   3.8475836e+01  -2.7787816e+01
   3.9144981e+01  -2.3877750e+01
   3.9814126e+01  -2.0800496e+01
   4.0483271e+01  -1.8554451e+01
   4.1152416e+01  -1.6922383e+01
   4.1821561e+01  -1.5762857e+01
   4.2490706e+01  -1.4994125e+01
   4.3159851e+01  -1.4572671e+01
   4.3828996e+01  -1.4482328e+01
   4.4498141e+01  -1.4731261e+01
   4.5167286e+01  -1.5356028e+01
   4.5836431e+01  -1.6436034e+01
   4.6505576e+01  -1.8130993e+01
   4.7174721e+01  -2.0784717e+01
   4.7843866e+01  -2.5256672e+01
   4.8513011e+01  -3.2237427e+01
   4.9182156e+01  -2.6327798e+01
   4.9851301e+01  -2.0458263e+01
   5.0520446e+01  -1.6771887e+01
   5.1189591e+01  -1.4156656e+01
   5.1858736e+01  -1.2171380e+01
   5.2527881e+01  -1.0607946e+01
   5.3197026e+01  -9.3524093e+00
   5.3866171e+01  -8.3355484e+00
   5.4535316e+01  -7.5120285e+00
   5.5204461e+01  -6.8504387e+00
   5.5873606e+01  -6.3280451e+00
   5.6542751e+01  -5.9278164e+00
   5.7211896e+01  -5.6366336e+00
   5.7881041e+01  -5.4441598e+00
   5.8550186e+01  -5.3420971e+00
   5.9219331e+01  -5.3236799e+00
   5.9888476e+01  -5.3833197e+00
   6.0557621e+01  -5.5163464e+00
   6.1226766e+01  -5.7188160e+00
   6.1895911e+01  -5.9873605e+00
   6.2565056e+01  -6.3190651e+00
   6.3234201e+01  -6.7113629e+00
   6.3903346e+01  -7.1619340e+00
   6.4572491e+01  -7.6686026e+00
   6.5241636e+01  -8.2292208e+00
   6.5910781e+01  -8.8415271e+00
   6.6579926e+01  -9.5029659e+00
   6.7249071e+01  -1.0210450e+01
   6.7918216e+01  -1.0960045e+01
   6.8587361e+01  -1.1746558e+01
   6.9256506e+01  -1.2563007e+01
   6.9925651e+01  -1.3399998e+01
   7.0594796e+01  -1.4245044e+01
   7.1263941e+01  -1.5082025e+01
   7.1933086e+01  -1.5891057e+01
   7.2602230e+01  -1.6649240e+01
   7.3271375e+01  -1.7332727e+01
   7.3940520e+01  -1.7920165e+01
   7.4609665e+01  -1.8396812e+01
   7.5278810e+01  -1.8757795e+01
   7.5947955e+01  -1.9008967e+01
   7.6617100e+01  -1.9164914e+01
   7.7286245e+01  -1.9245124e+01
   7.7955390e+01  -1.9270008e+01
   7.8624535e+01  -1.9257994e+01
   7.9293680e+01  -1.9224053e+01
   7.9962825e+01  -1.9179380e+01
   8.0631970e+01  -1.9131748e+01
   8.1301115e+01  -1.9086150e+01
   8.1970260e+01  -1.9045470e+01
   8.2639405e+01  -1.9011082e+01
   8.3308550e+01  -1.8983331e+01
   8.3977695e+01  -1.8961901e+01
   8.4646840e+01  -1.8946090e+01
   8.5315985e+01  -1.8934999e+01
   8.5985130e+01  -1.8927673e+01
   8.6654275e+01  -1.8923187e+01
   8.7323420e+01  -1.8920708e+01
   8.7992565e+01  -1.8919529e+01
   8.8661710e+01  -1.8919090e+01
   8.9330855e+01  -1.8918989e+01
   9.0000000e+01  -1.8918982e+01


==> Fig/Beam/dirTrade.dat <==
  -9.0000000e+01  -2.5356662e+01
  -8.9330855e+01  -2.5383491e+01
  -8.8661710e+01  -2.5464481e+01
  -8.7992565e+01  -2.5601158e+01
  -8.7323420e+01  -2.5796138e+01
  -8.6654275e+01  -2.6053225e+01
  -8.5985130e+01  -2.6377528e+01
  -8.5315985e+01  -2.6775535e+01
  -8.4646840e+01  -2.7255022e+01
  -8.3977695e+01  -2.7824476e+01
  -8.3308550e+01  -2.8491247e+01
  -8.2639405e+01  -2.9256605e+01
  -8.1970260e+01  -3.0103528e+01
  -8.1301115e+01  -3.0969517e+01
  -8.0631970e+01  -3.1699098e+01
  -7.9962825e+01  -3.2012603e+01
  -7.9293680e+01  -3.1623128e+01
  -7.8624535e+01  -3.0507526e+01
  -7.7955390e+01  -2.8933647e+01
  -7.7286245e+01  -2.7194521e+01
  -7.6617100e+01  -2.5462389e+01
  -7.5947955e+01  -2.3809515e+01
  -7.5278810e+01  -2.2257395e+01
  -7.4609665e+01  -2.0806610e+01
  -7.3940520e+01  -1.9450487e+01
  -7.3271375e+01  -1.8180695e+01
  -7.2602230e+01  -1.6989348e+01
  -7.1933086e+01  -1.5869672e+01
  -7.1263941e+01  -1.4816119e+01
  -7.0594796e+01  -1.3824270e+01
  -6.9925651e+01  -1.2890689e+01
  -6.9256506e+01  -1.2012765e+01
  -6.8587361e+01  -1.1188581e+01
  -6.7918216e+01  -1.0416804e+01
  -6.7249071e+01  -9.6965970e+00
  -6.6579926e+01  -9.0275508e+00
  -6.5910781e+01  -8.4096376e+00
  -6.5241636e+01  -7.8431753e+00
  -6.4572491e+01  -7.3288063e+00
  -6.3903346e+01  -6.8674879e+00
  -6.3234201e+01  -6.4604938e+00
  -6.2565056e+01  -6.1094257e+00
  -6.1895911e+01  -5.8162372e+00
  -6.1226766e+01  -5.5832697e+00
  -6.0557621e+01  -5.4133041e+00
  -5.9888476e+01  -5.3096315e+00
  -5.9219331e+01  -5.2761486e+00
  -5.8550186e+01  -5.3174865e+00
  -5.7881041e+01  -5.4391855e+00
  -5.7211896e+01  -5.6479363e+00
  -5.6542751e+01  -5.9519166e+00
  -5.5873606e+01  -6.3612746e+00
  -5.5204461e+01  -6.8888387e+00
  -5.4535316e+01  -7.5511979e+00
  -5.3866171e+01  -8.3704075e+00
  -5.3197026e+01  -9.3768172e+00
  -5.2527881e+01  -1.0614039e+01
  -5.1858736e+01  -1.2148349e+01
  -5.1189591e+01  -1.4088265e+01
  -5.0520446e+01  -1.6631013e+01
  -4.9851301e+01  -2.0194962e+01
  -4.9182156e+01  -2.5898390e+01
  -4.8513011e+01  -3.4105980e+01
  -4.7843866e+01  -2.6430616e+01
  -4.7174721e+01  -2.1429899e+01
  -4.6505576e+01  -1.8562302e+01
  -4.5836431e+01  -1.6740149e+01
  -4.5167286e+01  -1.5563700e+01
  -4.4498141e+01  -1.4852925e+01
  -4.3828996e+01  -1.4518335e+01
  -4.3159851e+01  -1.4516589e+01
  -4.2490706e+01  -1.4833321e+01
  -4.1821561e+01  -1.5477417e+01
  -4.1152416e+01  -1.6482274e+01
  -4.0483271e+01  -1.7914262e+01
  -3.9814126e+01  -1.9892253e+01
  -3.9144981e+01  -2.2622579e+01
  -3.8475836e+01  -2.6379265e+01
  -3.7806691e+01  -3.0253804e+01
  -3.7137546e+01  -2.8973317e+01
  -3.6468401e+01  -2.5404833e+01
  -3.5799257e+01  -2.2826001e+01
  -3.5130112e+01  -2.1166636e+01
  -3.4460967e+01  -2.0180686e+01
  -3.3791822e+01  -1.9725966e+01
  -3.3122677e+01  -1.9732600e+01
  -3.2453532e+01  -2.0178724e+01
  -3.1784387e+01  -2.1082786e+01
  -3.1115242e+01  -2.2510499e+01
  -3.0446097e+01  -2.4603980e+01
  -2.9776952e+01  -2.7666308e+01
  -2.9107807e+01  -3.2428428e+01
  -2.8438662e+01  -4.0201852e+01
  -2.7769517e+01  -3.7606433e+01
  -2.7100372e+01  -3.2329422e+01
  -2.6431227e+01  -2.9710991e+01
  -2.5762082e+01  -2.8536443e+01
  -2.5092937e+01  -2.8383230e+01
  -2.4423792e+01  -2.9164657e+01
  -2.3754647e+01  -3.1037790e+01
  -2.3085502e+01  -3.4581715e+01
  -2.2416357e+01  -4.1489104e+01
  -2.1747212e+01  -4.1134870e+01
  -2.1078067e+01  -3.4075464e+01
  -2.0408922e+01  -3.0295904e+01
  -1.9739777e+01  -2.8101077e+01
  -1.9070632e+01  -2.6876948e+01
  -1.8401487e+01  -2.6376528e+01
  -1.7732342e+01  -2.6485740e+01
  -1.7063197e+01  -2.7128836e+01
  -1.6394052e+01  -2.8167259e+01
  -1.5724907e+01  -2.9206207e+01
  -1.5055762e+01  -2.9495862e+01
  -1.4386617e+01  -2.8684706e+01
  -1.3717472e+01  -2.7407829e+01
  -1.3048327e+01  -2.6368344e+01
  -1.2379182e+01  -2.5916284e+01
  -1.1710037e+01  -2.6276085e+01
  -1.1040892e+01  -2.7798896e+01
  -1.0371747e+01  -3.1313767e+01
  -9.7026022e+00  -3.6004158e+01
  -9.0334572e+00  -2.9034369e+01
  -8.3643123e+00  -2.2920282e+01
  -7.6951673e+00  -1.8746291e+01
  -7.0260223e+00  -1.5617143e+01
  -6.3568773e+00  -1.3142786e+01
  -5.6877323e+00  -1.1129894e+01
  -5.0185874e+00  -9.4695195e+00
  -4.3494424e+00  -8.0945653e+00
  -3.6802974e+00  -6.9612373e+00
  -3.0111524e+00  -6.0399823e+00
  -2.3420074e+00  -5.3106705e+00
  -1.6728625e+00  -4.7598797e+00
  -1.0037175e+00  -4.3793142e+00
  -3.3457249e-01  -4.1648993e+00
   3.3457249e-01  -4.1163274e+00
   1.0037175e+00  -4.2369626e+00
   1.6728625e+00  -4.5340963e+00
   2.3420074e+00  -5.0196347e+00
   3.0111524e+00  -5.7114124e+00
   3.6802974e+00  -6.6355453e+00
   4.3494424e+00  -7.8306823e+00
   5.0185874e+00  -9.3560823e+00
   5.6877323e+00  -1.1308291e+01
   6.3568773e+00  -1.3860088e+01
   7.0260223e+00  -1.7369887e+01
   7.6951673e+00  -2.2796185e+01
   8.3643123e+00  -3.3846367e+01
   9.0334572e+00  -2.8063393e+01
   9.7026022e+00  -2.2101410e+01
   1.0371747e+01  -1.9268423e+01
   1.1040892e+01  -1.7771996e+01
   1.1710037e+01  -1.7072732e+01
   1.2379182e+01  -1.6946267e+01
   1.3048327e+01  -1.7282265e+01
   1.3717472e+01  -1.8018660e+01
   1.4386617e+01  -1.9109531e+01
   1.5055762e+01  -2.0497952e+01
   1.5724907e+01  -2.2082269e+01
   1.6394052e+01  -2.3685489e+01
   1.7063197e+01  -2.5089629e+01
   1.7732342e+01  -2.6200101e+01
   1.8401487e+01  -2.7190172e+01
   1.9070632e+01  -2.8415753e+01
   1.9739777e+01  -3.0256214e+01
   2.0408922e+01  -3.2926905e+01
   2.1078067e+01  -3.5010259e+01
   2.1747212e+01  -3.2764225e+01
   2.2416357e+01  -2.9100101e+01
   2.3085502e+01  -2.6277357e+01
   2.3754647e+01  -2.4317017e+01
   2.4423792e+01  -2.3046161e+01
   2.5092937e+01  -2.2356631e+01
   2.5762082e+01  -2.2202969e+01
   2.6431227e+01  -2.2594311e+01
   2.7100372e+01  -2.3604246e+01
   2.7769517e+01  -2.5415109e+01
   2.8438662e+01  -2.8457388e+01
   2.9107807e+01  -3.3845189e+01
   2.9776952e+01  -3.8743451e+01
   3.0446097e+01  -3.1450810e+01
   3.1115242e+01  -2.6834316e+01
   3.1784387e+01  -2.4069405e+01
   3.2453532e+01  -2.2342260e+01
   3.3122677e+01  -2.1331040e+01
   3.3791822e+01  -2.0898501e+01
   3.4460967e+01  -2.0997807e+01
   3.5130112e+01  -2.1643728e+01
   3.5799257e+01  -2.2906881e+01
   3.6468401e+01  -2.4890940e+01
   3.7137546e+01  -2.7447114e+01
   3.7806691e+01  -2.8661852e+01
   3.8475836e+01  -2.6279972e+01
   3.9144981e+01  -2.3032355e+01
   3.9814126e+01  -2.0401772e+01
   4.0483271e+01  -1.8422936e+01
   4.1152416e+01  -1.6965505e+01
   4.1821561e+01  -1.5931137e+01
   4.2490706e+01  -1.5259541e+01
   4.3159851e+01  -1.4919047e+01
   4.3828996e+01  -1.4901004e+01
   4.4498141e+01  -1.5219347e+01
   4.5167286e+01  -1.5916300e+01
   4.5836431e+01  -1.7078479e+01
   4.6505576e+01  -1.8876467e+01
   4.7174721e+01  -2.1667249e+01
   4.7843866e+01  -2.6217396e+01
   4.8513011e+01  -3.0722689e+01
   4.9182156e+01  -2.4994699e+01
   4.9851301e+01  -1.9981333e+01
   5.0520446e+01  -1.6612531e+01
   5.1189591e+01  -1.4153716e+01
   5.1858736e+01  -1.2259254e+01
   5.2527881e+01  -1.0753376e+01
   5.3197026e+01  -9.5357671e+00
   5.3866171e+01  -8.5438292e+00
   5.4535316e+01  -7.7357678e+00
   5.5204461e+01  -7.0821731e+00
   5.5873606e+01  -6.5614670e+00
   5.6542751e+01  -6.1572672e+00
   5.7211896e+01  -5.8567760e+00
   5.7881041e+01  -5.6497474e+00
   5.8550186e+01  -5.5277999e+00
   5.9219331e+01  -5.4839410e+00
   5.9888476e+01  -5.5122301e+00
   6.0557621e+01  -5.6075286e+00
   6.1226766e+01  -5.7653127e+00
   6.1895911e+01  -5.9815252e+00
   6.2565056e+01  -6.2524568e+00
   6.3234201e+01  -6.5746460e+00
   6.3903346e+01  -6.9447929e+00
   6.4572491e+01  -7.3596819e+00
   6.5241636e+01  -7.8161105e+00
   6.5910781e+01  -8.3108242e+00
   6.6579926e+01  -8.8404554e+00
   6.7249071e+01  -9.4014691e+00
   6.7918216e+01  -9.9901171e+00
   6.8587361e+01  -1.0602407e+01
   6.9256506e+01  -1.1234086e+01
   6.9925651e+01  -1.1880659e+01
   7.0594796e+01  -1.2537432e+01
   7.1263941e+01  -1.3199597e+01
   7.1933086e+01  -1.3862362e+01
   7.2602230e+01  -1.4521112e+01
   7.3271375e+01  -1.5171605e+01
   7.3940520e+01  -1.5810159e+01
   7.4609665e+01  -1.6433829e+01
   7.5278810e+01  -1.7040525e+01
   7.5947955e+01  -1.7629055e+01
   7.6617100e+01  -1.8199082e+01
   7.7286245e+01  -1.8750991e+01
   7.7955390e+01  -1.9285688e+01
   7.8624535e+01  -1.9804354e+01
   7.9293680e+01  -2.0308186e+01
   7.9962825e+01  -2.0798150e+01
   8.0631970e+01  -2.1274772e+01
   8.1301115e+01  -2.1737968e+01
   8.1970260e+01  -2.2186935e+01
   8.2639405e+01  -2.2620096e+01
   8.3308550e+01  -2.3035096e+01
   8.3977695e+01  -2.3428863e+01
   8.4646840e+01  -2.3797712e+01
   8.5315985e+01  -2.4137500e+01
   8.5985130e+01  -2.4443829e+01
   8.6654275e+01  -2.4712263e+01
   8.7323420e+01  -2.4938568e+01
   8.7992565e+01  -2.5118934e+01
   8.8661710e+01  -2.5250180e+01
   8.9330855e+01  -2.5329916e+01
   9.0000000e+01  -2.5356662e+01


==> Fig/Beam/dirTradeWEMF.dat <==
  -9.0000000e+01  -3.8560980e+01
  -8.9330855e+01  -3.8475198e+01
  -8.8661710e+01  -3.8220613e+01
  -8.7992565e+01  -3.7805215e+01
  -8.7323420e+01  -3.7241382e+01
  -8.6654275e+01  -3.6544703e+01
  -8.5985130e+01  -3.5732666e+01
  -8.5315985e+01  -3.4823436e+01
  -8.4646840e+01  -3.3834854e+01
  -8.3977695e+01  -3.2783709e+01
  -8.3308550e+01  -3.1685284e+01
  -8.2639405e+01  -3.0553137e+01
  -8.1970260e+01  -2.9399050e+01
  -8.1301115e+01  -2.8233096e+01
  -8.0631970e+01  -2.7063777e+01
  -7.9962825e+01  -2.5898198e+01
  -7.9293680e+01  -2.4742248e+01
  -7.8624535e+01  -2.3600781e+01
  -7.7955390e+01  -2.2477783e+01
  -7.7286245e+01  -2.1376519e+01
  -7.6617100e+01  -2.0299666e+01
  -7.5947955e+01  -1.9249424e+01
  -7.5278810e+01  -1.8227610e+01
  -7.4609665e+01  -1.7235740e+01
  -7.3940520e+01  -1.6275100e+01
  -7.3271375e+01  -1.5346796e+01
  -7.2602230e+01  -1.4451805e+01
  -7.1933086e+01  -1.3591015e+01
  -7.1263941e+01  -1.2765257e+01
  -7.0594796e+01  -1.1975332e+01
  -6.9925651e+01  -1.1222039e+01
  -6.9256506e+01  -1.0506192e+01
  -6.8587361e+01  -9.8286421e+00
  -6.7918216e+01  -9.1902917e+00
  -6.7249071e+01  -8.5921140e+00
  -6.6579926e+01  -8.0351674e+00
  -6.5910781e+01  -7.5206124e+00
  -6.5241636e+01  -7.0497291e+00
  -6.4572491e+01  -6.6239361e+00
  -6.3903346e+01  -6.2448121e+00
  -6.3234201e+01  -5.9141208e+00
  -6.2565056e+01  -5.6338400e+00
  -6.1895911e+01  -5.4061967e+00
  -6.1226766e+01  -5.2337099e+00
  -6.0557621e+01  -5.1192431e+00
  -5.9888476e+01  -5.0660708e+00
  -5.9219331e+01  -5.0779618e+00
  -5.8550186e+01  -5.1592873e+00
  -5.7881041e+01  -5.3151606e+00
  -5.7211896e+01  -5.5516226e+00
  -5.6542751e+01  -5.8758904e+00
  -5.5873606e+01  -6.2966954e+00
  -5.5204461e+01  -6.8247533e+00
  -5.4535316e+01  -7.4734246e+00
  -5.3866171e+01  -8.2596579e+00
  -5.3197026e+01  -9.2053449e+00
  -5.2527881e+01  -1.0339240e+01
  -5.1858736e+01  -1.1699485e+01
  -5.1189591e+01  -1.3335936e+01
  -5.0520446e+01  -1.5307206e+01
  -4.9851301e+01  -1.7646544e+01
  -4.9182156e+01  -2.0182502e+01
  -4.8513011e+01  -2.1990347e+01
  -4.7843866e+01  -2.1696478e+01
  -4.7174721e+01  -1.9981294e+01
  -4.6505576e+01  -1.8202253e+01
  -4.5836431e+01  -1.6789081e+01
  -4.5167286e+01  -1.5770248e+01
  -4.4498141e+01  -1.5101570e+01
  -4.3828996e+01  -1.4741101e+01
  -4.3159851e+01  -1.4660518e+01
  -4.2490706e+01  -1.4844458e+01
  -4.1821561e+01  -1.5288332e+01
  -4.1152416e+01  -1.5996138e+01
  -4.0483271e+01  -1.6977264e+01
  -3.9814126e+01  -1.8238487e+01
  -3.9144981e+01  -1.9760443e+01
  -3.8475836e+01  -2.1432608e+01
  -3.7806691e+01  -2.2923654e+01
  -3.7137546e+01  -2.3662790e+01
  -3.6468401e+01  -2.3378194e+01
  -3.5799257e+01  -2.2501189e+01
  -3.5130112e+01  -2.1575414e+01
  -3.4460967e+01  -2.0872684e+01
  -3.3791822e+01  -2.0482231e+01
  -3.3122677e+01  -2.0427128e+01
  -3.2453532e+01  -2.0716534e+01
  -3.1784387e+01  -2.1365440e+01
  -3.1115242e+01  -2.2403555e+01
  -3.0446097e+01  -2.3881148e+01
  -2.9776952e+01  -2.5869464e+01
  -2.9107807e+01  -2.8422201e+01
  -2.8438662e+01  -3.1309479e+01
  -2.7769517e+01  -3.3128295e+01
  -2.7100372e+01  -3.2347169e+01
  -2.6431227e+01  -3.0567485e+01
  -2.5762082e+01  -2.9162332e+01
  -2.5092937e+01  -2.8353269e+01
  -2.4423792e+01  -2.8084069e+01
  -2.3754647e+01  -2.8263105e+01
  -2.3085502e+01  -2.8774220e+01
  -2.2416357e+01  -2.9433144e+01
  -2.1747212e+01  -2.9954063e+01
  -2.1078067e+01  -3.0044531e+01
  -2.0408922e+01  -2.9644613e+01
  -1.9739777e+01  -2.8970746e+01
  -1.9070632e+01  -2.8277885e+01
  -1.8401487e+01  -2.7700280e+01
  -1.7732342e+01  -2.7250377e+01
  -1.7063197e+01  -2.6861618e+01
  -1.6394052e+01  -2.6437431e+01
  -1.5724907e+01  -2.5912660e+01
  -1.5055762e+01  -2.5304677e+01
  -1.4386617e+01  -2.4712701e+01
  -1.3717472e+01  -2.4274912e+01
  -1.3048327e+01  -2.4134303e+01
  -1.2379182e+01  -2.4437254e+01
  -1.1710037e+01  -2.5350894e+01
  -1.1040892e+01  -2.7020985e+01
  -1.0371747e+01  -2.8892679e+01
  -9.7026022e+00  -2.7748953e+01
  -9.0334572e+00  -2.3613991e+01
  -8.3643123e+00  -1.9681707e+01
  -7.6951673e+00  -1.6490345e+01
  -7.0260223e+00  -1.3899656e+01
  -6.3568773e+00  -1.1766070e+01
  -5.6877323e+00  -9.9919993e+00
  -5.0185874e+00  -8.5127089e+00
  -4.3494424e+00  -7.2842391e+00
  -3.6802974e+00  -6.2759300e+00
  -3.0111524e+00  -5.4659706e+00
  -2.3420074e+00  -4.8387030e+00
  -1.6728625e+00  -4.3829447e+00
  -1.0037175e+00  -4.0909202e+00
  -3.3457249e-01  -3.9575703e+00
   3.3457249e-01  -3.9801085e+00
   1.0037175e+00  -4.1577452e+00
   1.6728625e+00  -4.4915352e+00
   2.3420074e+00  -4.9843200e+00
   3.0111524e+00  -5.6407521e+00
   3.6802974e+00  -6.4673924e+00
   4.3494424e+00  -7.4728828e+00
   5.0185874e+00  -8.6682004e+00
   5.6877323e+00  -1.0067016e+01
   6.3568773e+00  -1.1686213e+01
   7.0260223e+00  -1.3546737e+01
   7.6951673e+00  -1.5675241e+01
   8.3643123e+00  -1.8107930e+01
   9.0334572e+00  -2.0900752e+01
   9.7026022e+00  -2.4158558e+01
   1.0371747e+01  -2.8125867e+01
   1.1040892e+01  -3.3531758e+01
   1.1710037e+01  -4.4094935e+01
   1.2379182e+01  -4.3987996e+01
   1.3048327e+01  -3.5202343e+01
   1.3717472e+01  -3.1311752e+01
   1.4386617e+01  -2.8969934e+01
   1.5055762e+01  -2.7494990e+01
   1.5724907e+01  -2.6655520e+01
   1.6394052e+01  -2.6362618e+01
   1.7063197e+01  -2.6590143e+01
   1.7732342e+01  -2.7344524e+01
   1.8401487e+01  -2.8629742e+01
   1.9070632e+01  -3.0324881e+01
   1.9739777e+01  -3.1796294e+01
   2.0408922e+01  -3.1768966e+01
   2.1078067e+01  -3.0232432e+01
   2.1747212e+01  -2.8473336e+01
   2.2416357e+01  -2.7153553e+01
   2.3085502e+01  -2.6424013e+01
   2.3754647e+01  -2.6326719e+01
   2.4423792e+01  -2.6941520e+01
   2.5092937e+01  -2.8480468e+01
   2.5762082e+01  -3.1527624e+01
   2.6431227e+01  -3.8423798e+01
   2.7100372e+01  -4.5653147e+01
   2.7769517e+01  -3.2333728e+01
   2.8438662e+01  -2.7168737e+01
   2.9107807e+01  -2.4015935e+01
   2.9776952e+01  -2.1880334e+01
   3.0446097e+01  -2.0409715e+01
   3.1115242e+01  -1.9443687e+01
   3.1784387e+01  -1.8902445e+01
   3.2453532e+01  -1.8748685e+01
   3.3122677e+01  -1.8971850e+01
   3.3791822e+01  -1.9578857e+01
   3.4460967e+01  -2.0578875e+01
   3.5130112e+01  -2.1931402e+01
   3.5799257e+01  -2.3371250e+01
   3.6468401e+01  -2.4096937e+01
   3.7137546e+01  -2.3278517e+01
   3.7806691e+01  -2.1428129e+01
   3.8475836e+01  -1.9480416e+01
   3.9144981e+01  -1.7819549e+01
   3.9814126e+01  -1.6513852e+01
   4.0483271e+01  -1.5546897e+01
   4.1152416e+01  -1.4891542e+01
   4.1821561e+01  -1.4528277e+01
   4.2490706e+01  -1.4449344e+01
   4.3159851e+01  -1.4660267e+01
   4.3828996e+01  -1.5182101e+01
   4.4498141e+01  -1.6055475e+01
   4.5167286e+01  -1.7345281e+01
   4.5836431e+01  -1.9132893e+01
   4.6505576e+01  -2.1406614e+01
   4.7174721e+01  -2.3423466e+01
   4.7843866e+01  -2.2974847e+01
   4.8513011e+01  -2.0288583e+01
   4.9182156e+01  -1.7492304e+01
   4.9851301e+01  -1.5173962e+01
   5.0520446e+01  -1.3308686e+01
   5.1189591e+01  -1.1802806e+01
   5.1858736e+01  -1.0580161e+01
   5.2527881e+01  -9.5860015e+00
   5.3197026e+01  -8.7812155e+00
   5.3866171e+01  -8.1373389e+00
   5.4535316e+01  -7.6331686e+00
   5.5204461e+01  -7.2525572e+00
   5.5873606e+01  -6.9829663e+00
   5.6542751e+01  -6.8145034e+00
   5.7211896e+01  -6.7392645e+00
   5.7881041e+01  -6.7508779e+00
   5.8550186e+01  -6.8441812e+00
   5.9219331e+01  -7.0149903e+00
   5.9888476e+01  -7.2599314e+00
   6.0557621e+01  -7.5763197e+00
   6.1226766e+01  -7.9620727e+00
   6.1895911e+01  -8.4156491e+00
   6.2565056e+01  -8.9360085e+00
   6.3234201e+01  -9.5225898e+00
   6.3903346e+01  -1.0175304e+01
   6.4572491e+01  -1.0894543e+01
   6.5241636e+01  -1.1681204e+01
   6.5910781e+01  -1.2536729e+01
   6.6579926e+01  -1.3463163e+01
   6.7249071e+01  -1.4463243e+01
   6.7918216e+01  -1.5540507e+01
   6.8587361e+01  -1.6699449e+01
   6.9256506e+01  -1.7945728e+01
   6.9925651e+01  -1.9286451e+01
   7.0594796e+01  -2.0730565e+01
   7.1263941e+01  -2.2289410e+01
   7.1933086e+01  -2.3977524e+01
   7.2602230e+01  -2.5813826e+01
   7.3271375e+01  -2.7823466e+01
   7.3940520e+01  -3.0040798e+01
   7.4609665e+01  -3.2514471e+01
   7.5278810e+01  -3.5316798e+01
   7.5947955e+01  -3.8562746e+01
   7.6617100e+01  -4.2454024e+01
   7.7286245e+01  -4.7404849e+01
   7.7955390e+01  -5.4557472e+01
   7.8624535e+01  -7.1707557e+01
   7.9293680e+01  -6.3442627e+01
   7.9962825e+01  -5.9789906e+01
   8.0631970e+01  -6.1003829e+01
   8.1301115e+01  -6.8809393e+01
   8.1970260e+01  -6.6472239e+01
   8.2639405e+01  -5.6245686e+01
   8.3308550e+01  -5.1176703e+01
   8.3977695e+01  -4.7808826e+01
   8.4646840e+01  -4.5346533e+01
   8.5315985e+01  -4.3467786e+01
   8.5985130e+01  -4.2008149e+01
   8.6654275e+01  -4.0872293e+01
   8.7323420e+01  -4.0000686e+01
   8.7992565e+01  -3.9354642e+01
   8.8661710e+01  -3.8908826e+01
   8.9330855e+01  -3.8647230e+01
   9.0000000e+01  -3.8560980e+01


==> Fig/Beam/target.dat <==
  -9.0000000e+01  -1.5653560e+02
  -8.8994413e+01  -1.5653560e+02
  -8.7988827e+01  -1.5653560e+02
  -8.6983240e+01  -1.5653560e+02
  -8.5977654e+01  -1.5653560e+02
  -8.4972067e+01  -1.5653560e+02
  -8.3966480e+01  -1.5653560e+02
  -8.2960894e+01  -1.5653560e+02
  -8.1955307e+01  -1.5653560e+02
  -8.0949721e+01  -1.5653560e+02
  -7.9944134e+01  -1.5653560e+02
  -7.8938547e+01  -1.5653560e+02
  -7.7932961e+01  -1.5653560e+02
  -7.6927374e+01  -1.5653560e+02
  -7.5921788e+01  -1.5653560e+02
  -7.4916201e+01  -1.5653560e+02
  -7.3910615e+01  -1.5653560e+02
  -7.2905028e+01  -1.5653560e+02
  -7.1899441e+01  -1.5653560e+02
  -7.0893855e+01  -1.5653560e+02
  -6.9888268e+01  -1.5653560e+02
  -6.8882682e+01  -1.5653560e+02
  -6.7877095e+01  -1.5653560e+02
  -6.6871508e+01  -1.5653560e+02
  -6.5865922e+01  -1.5653560e+02
  -6.4860335e+01   0.0000000e+00
  -6.3854749e+01   0.0000000e+00
  -6.2849162e+01   0.0000000e+00
  -6.1843575e+01   0.0000000e+00
  -6.0837989e+01   0.0000000e+00
  -5.9832402e+01   0.0000000e+00
  -5.8826816e+01   0.0000000e+00
  -5.7821229e+01   0.0000000e+00
  -5.6815642e+01   0.0000000e+00
  -5.5810056e+01   0.0000000e+00
  -5.4804469e+01  -1.5653560e+02
  -5.3798883e+01  -1.5653560e+02
  -5.2793296e+01  -1.5653560e+02
  -5.1787709e+01  -1.5653560e+02
  -5.0782123e+01  -1.5653560e+02
  -4.9776536e+01  -1.5653560e+02
  -4.8770950e+01  -1.5653560e+02
  -4.7765363e+01  -1.5653560e+02
  -4.6759777e+01  -1.5653560e+02
  -4.5754190e+01  -1.5653560e+02
  -4.4748603e+01  -1.5653560e+02
  -4.3743017e+01  -1.5653560e+02
  -4.2737430e+01  -1.5653560e+02
  -4.1731844e+01  -1.5653560e+02
  -4.0726257e+01  -1.5653560e+02
  -3.9720670e+01  -1.5653560e+02
  -3.8715084e+01  -1.5653560e+02
  -3.7709497e+01  -1.5653560e+02
  -3.6703911e+01  -1.5653560e+02
  -3.5698324e+01  -1.5653560e+02
  -3.4692737e+01  -1.5653560e+02
  -3.3687151e+01  -1.5653560e+02
  -3.2681564e+01  -1.5653560e+02
  -3.1675978e+01  -1.5653560e+02
  -3.0670391e+01  -1.5653560e+02
  -2.9664804e+01  -1.5653560e+02
  -2.8659218e+01  -1.5653560e+02
  -2.7653631e+01  -1.5653560e+02
  -2.6648045e+01  -1.5653560e+02
  -2.5642458e+01  -1.5653560e+02
  -2.4636872e+01  -1.5653560e+02
  -2.3631285e+01  -1.5653560e+02
  -2.2625698e+01  -1.5653560e+02
  -2.1620112e+01  -1.5653560e+02
  -2.0614525e+01  -1.5653560e+02
  -1.9608939e+01  -1.5653560e+02
  -1.8603352e+01  -1.5653560e+02
  -1.7597765e+01  -1.5653560e+02
  -1.6592179e+01  -1.5653560e+02
  -1.5586592e+01  -1.5653560e+02
  -1.4581006e+01  -1.5653560e+02
  -1.3575419e+01  -1.5653560e+02
  -1.2569832e+01  -1.5653560e+02
  -1.1564246e+01  -1.5653560e+02
  -1.0558659e+01  -1.5653560e+02
  -9.5530726e+00  -1.5653560e+02
  -8.5474860e+00  -1.5653560e+02
  -7.5418994e+00  -1.5653560e+02
  -6.5363128e+00  -1.5653560e+02
  -5.5307263e+00  -1.5653560e+02
  -4.5251397e+00   0.0000000e+00
  -3.5195531e+00   0.0000000e+00
  -2.5139665e+00   0.0000000e+00
  -1.5083799e+00   0.0000000e+00
  -5.0279330e-01   0.0000000e+00
   5.0279330e-01   0.0000000e+00
   1.5083799e+00   0.0000000e+00
   2.5139665e+00   0.0000000e+00
   3.5195531e+00   0.0000000e+00
   4.5251397e+00   0.0000000e+00
   5.5307263e+00  -1.5653560e+02
   6.5363128e+00  -1.5653560e+02
   7.5418994e+00  -1.5653560e+02
   8.5474860e+00  -1.5653560e+02
   9.5530726e+00  -1.5653560e+02
   1.0558659e+01  -1.5653560e+02
   1.1564246e+01  -1.5653560e+02
   1.2569832e+01  -1.5653560e+02
   1.3575419e+01  -1.5653560e+02
   1.4581006e+01  -1.5653560e+02
   1.5586592e+01  -1.5653560e+02
   1.6592179e+01  -1.5653560e+02
   1.7597765e+01  -1.5653560e+02
   1.8603352e+01  -1.5653560e+02
   1.9608939e+01  -1.5653560e+02
   2.0614525e+01  -1.5653560e+02
   2.1620112e+01  -1.5653560e+02
   2.2625698e+01  -1.5653560e+02
   2.3631285e+01  -1.5653560e+02
   2.4636872e+01  -1.5653560e+02
   2.5642458e+01  -1.5653560e+02
   2.6648045e+01  -1.5653560e+02
   2.7653631e+01  -1.5653560e+02
   2.8659218e+01  -1.5653560e+02
   2.9664804e+01  -1.5653560e+02
   3.0670391e+01  -1.5653560e+02
   3.1675978e+01  -1.5653560e+02
   3.2681564e+01  -1.5653560e+02
   3.3687151e+01  -1.5653560e+02
   3.4692737e+01  -1.5653560e+02
   3.5698324e+01  -1.5653560e+02
   3.6703911e+01  -1.5653560e+02
   3.7709497e+01  -1.5653560e+02
   3.8715084e+01  -1.5653560e+02
   3.9720670e+01  -1.5653560e+02
   4.0726257e+01  -1.5653560e+02
   4.1731844e+01  -1.5653560e+02
   4.2737430e+01  -1.5653560e+02
   4.3743017e+01  -1.5653560e+02
   4.4748603e+01  -1.5653560e+02
   4.5754190e+01  -1.5653560e+02
   4.6759777e+01  -1.5653560e+02
   4.7765363e+01  -1.5653560e+02
   4.8770950e+01  -1.5653560e+02
   4.9776536e+01  -1.5653560e+02
   5.0782123e+01  -1.5653560e+02
   5.1787709e+01  -1.5653560e+02
   5.2793296e+01  -1.5653560e+02
   5.3798883e+01  -1.5653560e+02
   5.4804469e+01  -1.5653560e+02
   5.5810056e+01   0.0000000e+00
   5.6815642e+01   0.0000000e+00
   5.7821229e+01   0.0000000e+00
   5.8826816e+01   0.0000000e+00
   5.9832402e+01   0.0000000e+00
   6.0837989e+01   0.0000000e+00
   6.1843575e+01   0.0000000e+00
   6.2849162e+01   0.0000000e+00
   6.3854749e+01   0.0000000e+00
   6.4860335e+01   0.0000000e+00
   6.5865922e+01  -1.5653560e+02
   6.6871508e+01  -1.5653560e+02
   6.7877095e+01  -1.5653560e+02
   6.8882682e+01  -1.5653560e+02
   6.9888268e+01  -1.5653560e+02
   7.0893855e+01  -1.5653560e+02
   7.1899441e+01  -1.5653560e+02
   7.2905028e+01  -1.5653560e+02
   7.3910615e+01  -1.5653560e+02
   7.4916201e+01  -1.5653560e+02
   7.5921788e+01  -1.5653560e+02
   7.6927374e+01  -1.5653560e+02
   7.7932961e+01  -1.5653560e+02
   7.8938547e+01  -1.5653560e+02
   7.9944134e+01  -1.5653560e+02
   8.0949721e+01  -1.5653560e+02
   8.1955307e+01  -1.5653560e+02
   8.2960894e+01  -1.5653560e+02
   8.3966480e+01  -1.5653560e+02
   8.4972067e+01  -1.5653560e+02
   8.5977654e+01  -1.5653560e+02
   8.6983240e+01  -1.5653560e+02
   8.7988827e+01  -1.5653560e+02
   8.8994413e+01  -1.5653560e+02
   9.0000000e+01  -1.5653560e+02


==> Fig/SER_Fig/SERErDir.dat <==
  -2.0000000e+00   5.0962500e-01
   3.0000000e+00   3.2559167e-01
   8.0000000e+00   1.1500000e-01
   1.3000000e+01   1.4666667e-02
   1.8000000e+01   5.7500000e-04
   2.3000000e+01   0.0000000e+00


==> Fig/SER_Fig/SERErDirWEMF1.dat <==
  -2.0000000e+00   6.9685833e-01
   3.0000000e+00   6.5305000e-01
   8.0000000e+00   5.7460000e-01
   1.3000000e+01   4.3036667e-01
   1.8000000e+01   2.1740000e-01
   2.3000000e+01   4.5833333e-02


==> Fig/SER_Fig/SERErDirWEMF10.dat <==
  -2.0000000e+00   5.0741667e-01
   3.0000000e+00   3.3716667e-01
   8.0000000e+00   1.1850000e-01
   1.3000000e+01   2.1083333e-02
   1.8000000e+01   3.0000000e-03
   2.3000000e+01   5.8333333e-04


==> Fig/SER_Fig_Rho/SERRhoDir.dat <==
   0.0000000e+00   6.9583333e-03
   2.0000000e-01   2.0833333e-04
   4.0000000e-01   8.3333333e-05
   6.0000000e-01   4.1666667e-05
   8.0000000e-01   4.2000000e-05
   1.0000000e+00   0.0000000e+00


==> Fig/SER_Fig_Rho/SERRhoOpt01.dat <==
   0.0000000e+00   8.5050657e-01
   2.0000000e-01   2.5464269e-01
   4.0000000e-01   1.0185707e-01
   6.0000000e-01   5.0928537e-02
   8.0000000e-01   5.1335965e-02
   1.0000000e+00   5.1335965e-02


==> Fig/SER_Fig_Rho/SERRhoOpt10.dat <==
   0.0000000e+00   7.3528708e-01
   2.0000000e-01   2.2014583e-02
   4.0000000e-01   8.8058333e-03
   6.0000000e-01   4.4029167e-03
   8.0000000e-01   4.4381400e-03
   1.0000000e+00   4.4381400e-03


==> Fig/SER_Fig_Rho/SERRhorDir.dat <==
   0.0000000e+00   6.9583333e-01
   2.0000000e-01   2.0833333e-02
   4.0000000e-01   2.0500000e-02
   6.0000000e-01   3.4666667e-03
   8.0000000e-01   3.4666667e-03
   1.0000000e+00   3.4666667e-03


==> Fig/SER_Fig_Rho/SERRhorDir1.dat <==
   0.0000000e+00   6.9583333e-01
   2.0000000e-01   2.0833333e-02
   4.0000000e-01   1.2500000e-02
   6.0000000e-01   5.1666667e-03
   8.0000000e-01   5.1666667e-03
   1.0000000e+00   5.1666667e-03


==> Fig/SquaredErr_Fig/BER/DirMSE.dat <==
   0.0000000e+00  -1.4130769e+01
   2.0000000e-01  -8.0811868e+00
   4.0000000e-01  -7.1862937e+00
   6.0000000e-01  -6.7783811e+00
   8.0000000e-01  -6.4952321e+00
   1.0000000e+00  -5.3412559e+00


==> Fig/SquaredErr_Fig/BER/Opt01MSE.dat <==
   0.0000000e+00  -1.2654160e+01
   2.0000000e-01  -5.8623880e+00
   4.0000000e-01  -4.2903348e+00
   6.0000000e-01  -2.7693703e+00
   8.0000000e-01  -2.5328854e+00
   1.0000000e+00  -7.7197280e-01


==> Fig/SquaredErr_Fig/BER/Opt10MSE.dat <==
   0.0000000e+00  -1.4130769e+01
   2.0000000e-01  -8.0172545e+00
   4.0000000e-01  -7.1012886e+00
   6.0000000e-01  -6.8356159e+00
   8.0000000e-01  -6.4154551e+00
   1.0000000e+00  -4.2728941e+00


==> Fig/rho/Dir.dat <==
   0.0000000e+00   3.3333333e-03
   2.0000000e-01   1.1111111e-04
   4.0000000e-01   1.1111111e-04
   6.0000000e-01   1.0000000e-04
   8.0000000e-01   5.5555556e-05
   1.0000000e+00   5.5555556e-05


==> OptimalBeam.dat <==
  -9.0000000e+01  -6.4361074e+00
  -8.9330855e+01  -6.4373022e+00
  -8.8661710e+01  -6.4409869e+00
  -8.7992565e+01  -6.4474605e+00
  -8.7323420e+01  -6.4572175e+00
  -8.6654275e+01  -6.4709387e+00
  -8.5985130e+01  -6.4894758e+00
  -8.5315985e+01  -6.5138238e+00
  -8.4646840e+01  -6.5450752e+00
  -8.3977695e+01  -6.5843496e+00
  -8.3308550e+01  -6.6326849e+00
  -8.2639405e+01  -6.6908776e+00
  -8.1970260e+01  -6.7592498e+00
  -8.1301115e+01  -6.8373198e+00
  -8.0631970e+01  -6.9233436e+00
  -7.9962825e+01  -7.0137028e+00
  -7.9293680e+01  -7.1021298e+00
  -7.8624535e+01  -7.1788196e+00
  -7.7955390e+01  -7.2296003e+00
  -7.7286245e+01  -7.2355345e+00
  -7.6617100e+01  -7.1735636e+00
  -7.5947955e+01  -7.0188838e+00
  -7.5278810e+01  -6.7493057e+00
  -7.4609665e+01  -6.3507095e+00
  -7.3940520e+01  -5.8214166e+00
  -7.3271375e+01  -5.1731904e+00
  -7.2602230e+01  -4.4282890e+00
  -7.1933086e+01  -3.6142149e+00
  -7.1263941e+01  -2.7586198e+00
  -7.0594796e+01  -1.8859361e+00
  -6.9925651e+01  -1.0159619e+00
  -6.9256506e+01  -1.6383575e-01
  -6.8587361e+01   6.5928673e-01
  -6.7918216e+01   1.4453463e+00
  -6.7249071e+01   2.1885424e+00
  -6.6579926e+01   2.8846423e+00
  -6.5910781e+01   3.5304487e+00
  -6.5241636e+01   4.1234055e+00
  -6.4572491e+01   4.6613086e+00
  -6.3903346e+01   5.1420924e+00
  -6.3234201e+01   5.5636700e+00
  -6.2565056e+01   5.9238053e+00
  -6.1895911e+01   6.2200044e+00
  -6.1226766e+01   6.4494151e+00
  -6.0557621e+01   6.6087228e+00
  -5.9888476e+01   6.6940358e+00
  -5.9219331e+01   6.7007504e+00
  -5.8550186e+01   6.6233838e+00
  -5.7881041e+01   6.4553651e+00
  -5.7211896e+01   6.1887685e+00
  -5.6542751e+01   5.8139746e+00
  -5.5873606e+01   5.3192533e+00
  -5.5204461e+01   4.6902878e+00
  -5.4535316e+01   3.9097558e+00
  -5.3866171e+01   2.9573751e+00
  -5.3197026e+01   1.8116993e+00
  -5.2527881e+01   4.5758185e-01
  -5.1858736e+01  -1.0892906e+00
  -5.1189591e+01  -2.7132582e+00
  -5.0520446e+01  -4.0642558e+00
  -4.9851301e+01  -4.5609572e+00
  -4.9182156e+01  -3.9736002e+00
  -4.8513011e+01  -2.7717869e+00
  -4.7843866e+01  -1.4878127e+00
  -4.7174721e+01  -3.7213722e-01
  -4.6505576e+01   5.0147491e-01
  -4.5836431e+01   1.1232555e+00
  -4.5167286e+01   1.4995760e+00
  -4.4498141e+01   1.6364685e+00
  -4.3828996e+01   1.5339801e+00
  -4.3159851e+01   1.1834907e+00
  -4.2490706e+01   5.6492324e-01
  -4.1821561e+01  -3.5803876e-01
  -4.1152416e+01  -1.6472975e+00
  -4.0483271e+01  -3.4098206e+00
  -3.9814126e+01  -5.8413015e+00
  -3.9144981e+01  -9.3260296e+00
  -3.8475836e+01  -1.4449880e+01
  -3.7806691e+01  -1.7013914e+01
  -3.7137546e+01  -1.2070878e+01
  -3.6468401e+01  -8.2769165e+00
  -3.5799257e+01  -5.8221010e+00
  -3.5130112e+01  -4.1802603e+00
  -3.4460967e+01  -3.0769923e+00
  -3.3791822e+01  -2.3604884e+00
  -3.3122677e+01  -1.9344778e+00
  -3.2453532e+01  -1.7280968e+00
  -3.1784387e+01  -1.6814837e+00
  -3.1115242e+01  -1.7397315e+00
  -3.0446097e+01  -1.8531845e+00
  -2.9776952e+01  -1.9830523e+00
  -2.9107807e+01  -2.1094519e+00
  -2.8438662e+01  -2.2367179e+00
  -2.7769517e+01  -2.3919323e+00
  -2.7100372e+01  -2.6175049e+00
  -2.6431227e+01  -2.9625621e+00
  -2.5762082e+01  -3.4774331e+00
  -2.5092937e+01  -4.2126593e+00
  -2.4423792e+01  -5.2221148e+00
  -2.3754647e+01  -6.5701150e+00
  -2.3085502e+01  -8.3447539e+00
  -2.2416357e+01  -1.0686159e+01
  -2.1747212e+01  -1.3860999e+01
  -2.1078067e+01  -1.8529818e+01
  -2.0408922e+01  -2.7498764e+01
  -1.9739777e+01  -3.1837005e+01
  -1.9070632e+01  -2.1142632e+01
  -1.8401487e+01  -1.6475729e+01
  -1.7732342e+01  -1.3154213e+01
  -1.7063197e+01  -1.0377194e+01
  -1.6394052e+01  -7.9553013e+00
  -1.5724907e+01  -5.8569634e+00
  -1.5055762e+01  -4.0805662e+00
  -1.4386617e+01  -2.6238733e+00
  -1.3717472e+01  -1.4825013e+00
  -1.3048327e+01  -6.5412346e-01
  -1.2379182e+01  -1.4278848e-01
  -1.1710037e+01   3.6718757e-02
  -1.1040892e+01  -1.4703151e-01
  -1.0371747e+01  -7.5226473e-01
  -9.7026022e+00  -1.8836550e+00
  -9.0334572e+00  -3.7313912e+00
  -8.3643123e+00  -6.6213779e+00
  -7.6951673e+00  -1.0486812e+01
  -7.0260223e+00  -1.0160973e+01
  -6.3568773e+00  -5.4438984e+00
  -5.6877323e+00  -1.6494469e+00
  -5.0185874e+00   1.1162938e+00
  -4.3494424e+00   3.1923906e+00
  -3.6802974e+00   4.7825707e+00
  -3.0111524e+00   6.0042755e+00
  -2.3420074e+00   6.9285084e+00
  -1.6728625e+00   7.5998738e+00
  -1.0037175e+00   8.0466935e+00
  -3.3457249e-01   8.2863127e+00
   3.3457249e-01   8.3279136e+00
   1.0037175e+00   8.1738953e+00
   1.6728625e+00   7.8202804e+00
   2.3420074e+00   7.2562737e+00
   3.0111524e+00   6.4628260e+00
   3.6802974e+00   5.4096979e+00
   4.3494424e+00   4.0498378e+00
   5.0185874e+00   2.3083103e+00
   5.6877323e+00   5.8824413e-02
   6.3568773e+00  -2.9315087e+00
   7.0260223e+00  -7.1446350e+00
   7.6951673e+00  -1.3437904e+01
   8.3643123e+00  -1.5614274e+01
   9.0334572e+00  -1.0431000e+01
   9.7026022e+00  -7.3231209e+00
   1.0371747e+01  -5.6806110e+00
   1.1040892e+01  -4.9552767e+00
   1.1710037e+01  -4.9005552e+00
   1.2379182e+01  -5.3818917e+00
   1.3048327e+01  -6.2629520e+00
   1.3717472e+01  -7.2623626e+00
   1.4386617e+01  -7.8092069e+00
   1.5055762e+01  -7.3579533e+00
   1.5724907e+01  -6.1077359e+00
   1.6394052e+01  -4.6744576e+00
   1.7063197e+01  -3.4326787e+00
   1.7732342e+01  -2.5048350e+00
   1.8401487e+01  -1.9093483e+00
   1.9070632e+01  -1.6349934e+00
   1.9739777e+01  -1.6661181e+00
   2.0408922e+01  -1.9892634e+00
   2.1078067e+01  -2.5929005e+00
   2.1747212e+01  -3.4631953e+00
   2.2416357e+01  -4.5749187e+00
   2.3085502e+01  -5.8749734e+00
   2.3754647e+01  -7.2592185e+00
   2.4423792e+01  -8.5619000e+00
   2.5092937e+01  -9.6090508e+00
   2.5762082e+01  -1.0349049e+01
   2.6431227e+01  -1.0921464e+01
   2.7100372e+01  -1.1564740e+01
   2.7769517e+01  -1.2497597e+01
   2.8438662e+01  -1.3867886e+01
   2.9107807e+01  -1.5661386e+01
   2.9776952e+01  -1.7279560e+01
   3.0446097e+01  -1.7187847e+01
   3.1115242e+01  -1.5278603e+01
   3.1784387e+01  -1.3112368e+01
   3.2453532e+01  -1.1398093e+01
   3.3122677e+01  -1.0234912e+01
   3.3791822e+01  -9.5993336e+00
   3.4460967e+01  -9.4745665e+00
   3.5130112e+01  -9.8796369e+00
   3.5799257e+01  -1.0885326e+01
   3.6468401e+01  -1.2635024e+01
   3.7137546e+01  -1.5315018e+01
   3.7806691e+01  -1.8337301e+01
   3.8475836e+01  -1.7579183e+01
   3.9144981e+01  -1.3765866e+01
   3.9814126e+01  -1.0536773e+01
   4.0483271e+01  -8.1808725e+00
   4.1152416e+01  -6.4893002e+00
   4.1821561e+01  -5.3112988e+00
   4.2490706e+01  -4.5609465e+00
   4.3159851e+01  -4.1964024e+00
   4.3828996e+01  -4.2095681e+00
   4.4498141e+01  -4.6261400e+00
   4.5167286e+01  -5.5182327e+00
   4.5836431e+01  -7.0427904e+00
   4.6505576e+01  -9.5596028e+00
   4.7174721e+01  -1.4126223e+01
   4.7843866e+01  -2.8075120e+01
   4.8513011e+01  -1.7380067e+01
   4.9182156e+01  -9.8085508e+00
   4.9851301e+01  -5.6738984e+00
   5.0520446e+01  -2.8296415e+00
   5.1189591e+01  -6.9003141e-01
   5.1858736e+01   9.9255194e-01
   5.2527881e+01   2.3470418e+00
   5.3197026e+01   3.4496166e+00
   5.3866171e+01   4.3493153e+00
   5.4535316e+01   5.0797315e+00
   5.5204461e+01   5.6649861e+00
   5.5873606e+01   6.1230452e+00
   5.6542751e+01   6.4676857e+00
   5.7211896e+01   6.7097225e+00
   5.7881041e+01   6.8578078e+00
   5.8550186e+01   6.9189724e+00
   5.9219331e+01   6.8990018e+00
   5.9888476e+01   6.8027089e+00
   6.0557621e+01   6.6341343e+00
   6.1226766e+01   6.3967024e+00
   6.1895911e+01   6.0933459e+00
   6.2565056e+01   5.7266130e+00
   6.3234201e+01   5.2987674e+00
   6.3903346e+01   4.8118903e+00
   6.4572491e+01   4.2679951e+00
   6.5241636e+01   3.6691678e+00
   6.5910781e+01   3.0177498e+00
   6.6579926e+01   2.3165810e+00
   6.7249071e+01   1.5693319e+00
   6.7918216e+01   7.8095071e-01
   6.8587361e+01  -4.1749667e-02
   6.9256506e+01  -8.8935878e-01
   6.9925651e+01  -1.7490436e+00
   7.0594796e+01  -2.6037965e+00
   7.1263941e+01  -3.4321096e+00
   7.1933086e+01  -4.2086371e+00
   7.2602230e+01  -4.9064646e+00
   7.3271375e+01  -5.5011906e+00
   7.3940520e+01  -5.9759955e+00
   7.4609665e+01  -6.3257237e+00
   7.5278810e+01  -6.5578994e+00
   7.5947955e+01  -6.6901018e+00
   7.6617100e+01  -6.7451334e+00
   7.7286245e+01  -6.7462127e+00
   7.7955390e+01  -6.7136915e+00
   7.8624535e+01  -6.6635869e+00
   7.9293680e+01  -6.6074528e+00
   7.9962825e+01  -6.5529634e+00
   8.0631970e+01  -6.5047359e+00
   8.1301115e+01  -6.4651327e+00
   8.1970260e+01  -6.4349381e+00
   8.2639405e+01  -6.4138850e+00
   8.3308550e+01  -6.4010502e+00
   8.3977695e+01  -6.3951398e+00
   8.4646840e+01  -6.3946935e+00
   8.5315985e+01  -6.3982267e+00
   8.5985130e+01  -6.4043259e+00
   8.6654275e+01  -6.4117119e+00
   8.7323420e+01  -6.4192778e+00
   8.7992565e+01  -6.4261096e+00
   8.8661710e+01  -6.4314957e+00
   8.9330855e+01  -6.4349293e+00
   9.0000000e+01  -6.4361074e+00

